Sandwiching the marginal likelihood using bidirectional Monte Carlo

Computing the marginal likelihood (ML) of a model requires marginalizing out all of the parameters and latent variables, a difficult high-dimensional summation or integration problem. To make matters worse, it is often hard to measure the accuracy of one's ML estimates. We present bidirectional Monte Carlo, a technique for obtaining accurate log-ML estimates on data simulated from a model. This method obtains stochastic lower bounds on the log-ML using annealed importance sampling or sequential Monte Carlo, and obtains stochastic upper bounds by running these same algorithms in reverse starting from an exact posterior sample. The true value can be sandwiched between these two stochastic bounds with high probability. Using the ground truth log-ML estimates obtained from our method, we quantitatively evaluate a wide variety of existing ML estimators on several latent variable models: clustering, a low rank approximation, and a binary attributes model. These experiments yield insights into how to accurately estimate marginal likelihoods.

==> figures/binary/estimates.txt <==
data_idx = 0
    sequential
        1
            -2259.21
            -2273.56
            -2258.93
            -2260.56
            -2266.56
            -2273.61
            -2285.08
            -2295.16
            -2264.50
            -2283.89
            -2273.42
            -2285.88
            -2275.50
            -2282.71
            -2279.99
            -2279.57
            -2295.79
            -2299.41
            -2304.49
            -2304.30
            -2272.46
            -2274.28
            -2286.49
            -2286.80
            -2252.55
        3
            -2247.42
            -2246.81
            -2252.30
            -2253.97
            -2237.02
            -2264.90
            -2251.04
            -2261.70
            -2242.11
            -2250.47
            -2252.76
            -2255.70
            -2238.37
            -2245.15
            -2267.55
            -2259.53
            -2244.78
            -2250.08
            -2252.18
            -2252.93
            -2238.05
            -2237.84
            -2250.63
            -2268.41
            -2251.16
        10
            -2246.30
            -2239.75
            -2246.74
            -2233.72
            -2223.19
            -2229.76
            -2235.16
            -2235.81
            -2235.01
            -2236.55
            -2230.09
            -2216.83
            -2229.62
            -2235.32
            -2235.30
            -2238.28
            -2239.65
            -2240.41
            -2229.90
            -2248.05
            -2229.82
            -2239.76
            -2239.02
            -2241.50
            -2233.46
        30
            -2224.07
            -2223.56
            -2231.72
            -2232.09
            -2234.60
            -2226.53
            -2225.54
            -2224.03
            -2221.76
            -2233.32
            -2233.40
            -2226.67
            -2226.90
            -2231.75
            -2226.83
            -2221.07
            -2221.40
            -2232.87
            -2229.69
            -2221.57
            -2227.06
            -2225.95
            -2229.76
            -2227.22
            -2227.57
        100
            -2225.34
            -2219.02
            -2221.26
            -2222.25
            -2217.60
            -2221.66
            -2216.11
            -2218.20
            -2222.78
            -2219.56
            -2222.55
            -2222.85
            -2219.74
            -2222.41
            -2220.84
            -2216.65
            -2224.41
            -2219.95
            -2219.57
            -2220.80
            -2218.83
            -2216.19
            -2220.90
            -2217.24
            -2217.95
        300
            -2218.28
            -2220.05
            -2217.03
            -2217.75
            -2217.54
            -2219.02
            -2218.05
            -2216.47
            -2218.00
            -2216.73
            -2217.08
            -2218.11
            -2220.57
            -2219.11
            -2218.50
            -2219.26
            -2219.20
            -2218.10
            -2219.10
            -2217.50
            -2219.73
            -2219.71
            -2219.85
            -2217.03
            -2222.17
    ais
        30
            -2286.48
            -2323.68
            -2289.88
            -2313.43
            -2305.29
            -2313.80
            -2336.23
            -2344.61
            -2329.41
            -2307.15
            -2317.40
            -2318.69
            -2326.30
            -2316.18
            -2352.70
            -2295.21
            -2341.01
            -2317.75
            -2318.44
            -2309.10
            -2295.35
            -2286.14
            -2318.42
            -2316.97
            -2327.66
        100
            -2273.38
            -2299.70
            -2276.75
            -2274.02
            -2277.23
            -2259.28
            -2281.82
            -2282.76
            -2254.53
            -2283.53
            -2256.14
            -2275.18
            -2268.44
            -2265.38
            -2260.32
            -2252.34
            -2280.27
            -2263.10
            -2267.88
            -2277.16
            -2264.22
            -2268.69
            -2270.92
            -2257.96
            -2269.46
        300
            -2245.60
            -2233.12
            -2256.40
            -2229.41
            -2249.94
            -2253.41
            -2253.34
            -2241.51
            -2247.37
            -2247.25
            -2258.89
            -2245.45
            -2240.61
            -2254.47
            -2261.41
            -2234.51
            -2249.22
            -2250.25
            -2246.57
            -2237.66
            -2243.33
            -2245.99
            -2239.07
            -2240.66
            -2239.59
        1000
            -2227.47
            -2239.02
            -2235.65
            -2231.67
            -2230.18
            -2223.75
            -2235.68
            -2223.04
            -2235.65
            -2231.69
            -2232.34
            -2233.76
            -2226.55
            -2241.61
            -2226.98
            -2227.09
            -2215.10
            -2216.10
            -2217.36
            -2227.29
            -2224.48
            -2232.04
            -2222.16
            -2230.08
            -2226.62
        3000
            -2217.37
            -2221.51
            -2226.49
            -2222.44
            -2223.91
            -2221.26
            -2220.98
            -2217.11
            -2223.44
            -2222.77
            -2222.85
            -2222.92
            -2228.64
            -2226.27
            -2231.70
            -2219.07
            -2228.25
            -2216.43
            -2225.49
            -2220.16
            -2220.07
            -2222.75
            -2225.12
            -2217.98
            -2223.55
        10000
            -2219.24
            -2221.61
            -2216.12
            -2218.28
            -2217.62
            -2218.65
            -2217.97
            -2220.02
            -2214.94
            -2216.73
            -2217.01
            -2219.69
            -2217.72
            -2218.60
            -2218.26
            -2217.02
            -2219.31
            -2220.13
            -2217.39
            -2216.97
            -2217.37
            -2219.22
            -2219.62
            -2220.02
            -2214.88
        30000
            -2216.51
            -2215.62
            -2218.02
            -2218.36
            -2217.13
            -2216.73
            -2219.74
            -2215.97
            -2215.99
            -2216.55
            -2217.74
            -2216.38
            -2219.08
            -2218.91
            -2215.59
            -2215.76
            -2214.96
            -2217.37
            -2214.46
            -2216.21
            -2217.94
            -2218.79
            -2216.72
            -2218.86
            -2217.00
    chib
        10
            -2271.38
            -2252.89
            -2247.78
            -2260.58
            -2266.05
            -2256.03
            -2251.03
            -2273.14
            -2233.02
            -2261.67
            -2246.13
            -2261.42
            -2254.91
            -2248.90
            -2242.35
            -2257.23
            -2249.98
            -2279.29
            -2261.83
            -2254.01
            -2249.13
            -2263.32
            -2261.29
            -2263.34
            -2277.91
        30
            -2239.81
            -2250.72
            -2248.34
            -2248.40
            -2250.57
            -2246.81
            -2244.95
            -2252.17
            -2264.95
            -2247.89
            -2268.37
            -2244.02
            -2238.53
            -2260.41
            -2249.28
            -2249.44
            -2254.40
            -2256.02
            -2260.67
            -2253.24
            -2247.11
            -2240.14
            -2259.61
            -2264.16
            -2269.88
        100
            -2251.72
            -2251.82
            -2255.34
            -2258.19
            -2254.33
            -2237.97
            -2249.19
            -2249.63
            -2229.19
            -2243.52
            -2256.14
            -2232.19
            -2242.81
            -2246.88
            -2257.08
            -2256.75
            -2254.15
            -2248.45
            -2247.30
            -2252.86
            -2246.50
            -2244.56
            -2271.14
            -2243.83
            -2236.07
        300
            -2245.86
            -2248.18
            -2253.39
            -2239.20
            -2239.79
            -2232.08
            -2241.06
            -2268.79
            -2246.66
            -2232.45
            -2250.19
            -2231.56
            -2250.61
            -2259.51
            -2251.87
            -2238.33
            -2243.60
            -2251.04
            -2238.21
            -2239.21
            -2241.07
            -2239.76
            -2230.21
            -2234.15
            -2238.24
        1000
            -2230.81
            -2242.00
            -2242.46
            -2251.07
            -2237.86
            -2252.14
            -2228.27
            -2242.92
            -2234.56
            -2248.99
            -2242.00
            -2246.18
            -2239.40
            -2236.90
            -2239.32
            -2233.73
            -2236.81
            -2248.99
            -2240.00
            -2228.99
            -2235.72
            -2248.87
            -2242.06
            -2234.93
            -2233.42
        3000
            -2234.48
            -2225.46
            -2237.38
            -2232.46
            -2227.90
            -2244.23
            -2232.57
            -2235.22
            -2240.19
            -2230.56
            -2235.76
            -2234.98
            -2230.47
            -2248.98
            -2228.98
            -2227.85
            -2237.03
            -2232.86
            -2227.65
            -2228.26
            -2233.46
            -2249.48
            -2246.50
            -2228.36
            -2230.66
        10000
            -2242.03
            -2237.56
            -2249.92
            -2226.50
            -2229.61
            -2231.54
            -2232.32
            -2227.85
            -2242.44
            -2230.74
            -2229.78
            -2230.91
            -2222.99
            -2243.14
            -2235.76
            -2228.62
            -2232.45
            -2231.04
            -2228.47
            -2229.71
            -2245.55
            -2225.58
            -2240.31
            -2245.13
            -2226.49
    reverse_ais
        30
            -2158.33
            -2157.66
            -2171.11
            -2158.53
            -2158.95
            -2151.98
            -2166.63
            -2166.30
            -2164.76
            -2154.88
            -2149.70
            -2160.14
            -2151.14
            -2175.38
            -2156.54
            -2157.89
            -2173.07
            -2166.38
            -2172.40
            -2176.85
            -2158.43
            -2168.62
            -2148.74
            -2161.12
            -2145.98
        100
            -2172.49
            -2176.46
            -2176.21
            -2192.42
            -2169.15
            -2187.97
            -2175.96
            -2167.98
            -2184.30
            -2187.64
            -2184.53
            -2194.49
            -2187.88
            -2183.43
            -2179.95
            -2188.14
            -2186.60
            -2183.29
            -2181.51
            -2174.11
            -2174.69
            -2169.68
            -2183.77
            -2178.00
            -2174.43
        300
            -2189.21
            -2196.83
            -2200.04
            -2191.03
            -2193.25
            -2187.92
            -2198.49
            -2187.17
            -2200.75
            -2192.90
            -2198.15
            -2195.89
            -2182.37
            -2190.66
            -2196.57
            -2181.79
            -2195.07
            -2198.32
            -2188.36
            -2199.17
            -2194.28
            -2187.48
            -2192.41
            -2197.61
            -2211.90
        1000
            -2207.96
            -2202.63
            -2198.88
            -2202.47
            -2212.67
            -2204.13
            -2207.54
            -2214.03
            -2203.91
            -2199.80
            -2205.77
            -2203.34
            -2217.84
            -2207.99
            -2209.07
            -2209.58
            -2207.67
            -2204.18
            -2198.46
            -2210.03
            -2207.67
            -2202.42
            -2212.94
            -2202.78
            -2203.55
        3000
            -2213.24
            -2210.75
            -2210.92
            -2202.70
            -2210.78
            -2210.91
            -2208.19
            -2210.81
            -2214.68
            -2209.31
            -2208.88
            -2211.24
            -2213.52
            -2209.50
            -2215.02
            -2212.45
            -2215.11
            -2212.33
            -2213.37
            -2214.75
            -2213.25
            -2208.37
            -2205.52
            -2215.44
            -2210.31
        10000
            -2215.33
            -2214.50
            -2215.71
            -2214.11
            -2214.83
            -2213.32
            -2213.56
            -2212.24
            -2210.02
            -2216.29
            -2213.38
            -2215.40
            -2217.13
            -2210.18
            -2215.12
            -2213.61
            -2210.02
            -2215.36
            -2213.58
            -2214.29
            -2213.53
            -2213.22
            -2216.15
            -2211.13
            -2216.90
        30000
            -2216.86
            -2216.41
            -2216.35
            -2214.49
            -2213.70
            -2217.35
            -2214.93
            -2214.74
            -2216.28
            -2216.64
            -2215.05
            -2213.40
            -2216.04
            -2215.43
            -2217.22
            -2215.61
            -2216.44
            -2216.21
            -2216.57
            -2214.82
            -2215.35
            -2215.76
            -2216.05
            -2217.28
            -2215.54
    shme
        1
            -2158.33
            -2153.69
            -2144.62
            -2150.45
            -2159.72
            -2141.74
            -2167.05
            -2137.48
            -2151.59
            -2136.55
            -2143.34
            -2164.51
            -2162.91
            -2145.76
            -2136.95
            -2148.95
            -2151.04
            -2171.81
            -2163.05
            -2144.21
            -2145.58
            -2151.62
            -2152.55
            -2143.66
            -2140.53
        3
            -2175.00
            -2182.83
            -2167.04
            -2170.49
            -2164.55
            -2176.85
            -2176.38
            -2173.92
            -2163.64
            -2180.60
            -2166.38
            -2166.90
            -2165.44
            -2160.97
            -2176.30
            -2182.86
            -2167.95
            -2157.56
            -2161.71
            -2164.44
            -2164.45
            -2177.35
            -2167.72
            -2169.17
            -2167.41
        10
            -2187.27
            -2193.48
            -2190.37
            -2180.27
            -2192.60
            -2191.13
            -2194.18
            -2182.22
            -2173.56
            -2187.67
            -2188.21
            -2184.02
            -2191.01
            -2196.37
            -2177.97
            -2184.78
            -2185.34
            -2200.68
            -2191.75
            -2189.99
            -2194.58
            -2190.93
            -2180.09
            -2185.46
            -2192.85
        30
            -2189.92
            -2198.60
            -2199.60
            -2197.87
            -2191.06
            -2205.35
            -2201.15
            -2193.92
            -2202.54
            -2200.15
            -2194.18
            -2192.89
            -2200.97
            -2191.35
            -2201.22
            -2200.29
            -2198.60
            -2194.46
            -2189.65
            -2201.99
            -2194.22
            -2200.98
            -2203.54
            -2192.91
            -2195.55
        100
            -2210.53
            -2207.10
            -2205.17
            -2207.71
            -2205.50
            -2205.60
            -2204.16
            -2199.36
            -2206.60
            -2200.77
            -2207.22
            -2207.66
            -2206.38
            -2208.88
            -2207.55
            -2207.17
            -2209.08
            -2201.04
            -2207.65
            -2199.74
            -2204.14
            -2201.83
            -2206.65
            -2209.89
            -2210.12
        300
            -2211.40
            -2210.61
            -2213.76
            -2215.00
            -2214.17
            -2210.15
            -2210.77
            -2210.27
            -2213.76
            -2213.15
            -2211.49
            -2215.77
            -2211.10
            -2211.65
            -2208.33
            -2207.53
            -2214.58
            -2212.88
            -2212.79
            -2209.57
            -2211.21
            -2213.84
            -2209.83
            -2204.47
            -2210.91
    harmonic_mean
        10
            -2047.71
            -2035.00
            -2029.85
            -2033.38
            -2030.86
            -2031.21
            -2037.43
            -2025.47
            -2031.75
            -2051.72
            -2035.33
            -2032.92
            -2029.65
            -2034.46
            -2037.58
            -2042.17
            -2034.24
            -2046.13
            -2033.25
            -2034.74
            -2034.38
            -2034.76
            -2039.79
            -2039.86
            -2047.89
        30
            -2036.57
            -2045.72
            -2030.33
            -2045.72
            -2050.59
            -2046.08
            -2036.46
            -2037.30
            -2057.05
            -2037.45
            -2044.60
            -2056.05
            -2035.10
            -2037.01
            -2039.51
            -2050.92
            -2047.98
            -2044.42
            -2038.17
            -2049.81
            -2047.85
            -2035.24
            -2040.44
            -2049.38
            -2049.21
        100
            -2052.53
            -2048.08
            -2041.75
            -2049.82
            -2049.27
            -2047.39
            -2042.93
            -2041.96
            -2046.00
            -2047.31
            -2044.03
            -2042.75
            -2046.51
            -2046.35
            -2046.80
            -2046.59
            -2057.02
            -2055.93
            -2048.01
            -2046.55
            -2043.97
            -2048.02
            -2050.15
            -2054.86
            -2049.17
        300
            -2050.62
            -2058.89
            -2061.88
            -2046.23
            -2053.38
            -2048.70
            -2057.02
            -2050.64
            -2049.39
            -2056.45
            -2054.47
            -2047.17
            -2046.99
            -2047.32
            -2049.67
            -2049.71
            -2055.33
            -2046.85
            -2050.74
            -2045.94
            -2043.53
            -2052.64
            -2050.14
            -2052.14
            -2048.86
        1000
            -2060.50
            -2053.61
            -2062.50
            -2055.21
            -2056.09
            -2061.16
            -2063.77
            -2065.97
            -2054.86
            -2060.08
            -2058.23
            -2059.17
            -2065.25
            -2061.04
            -2048.92
            -2063.41
            -2061.51
            -2057.90
            -2054.84
            -2052.17
            -2054.93
            -2057.34
            -2065.15
            -2048.94
            -2057.08
    likelihood_weighting
        1000
            -2490.31
            -2493.10
            -2496.84
            -2452.22
            -2487.86
            -2483.76
            -2493.03
            -2494.48
            -2486.23
            -2482.36
            -2500.36
            -2493.80
            -2493.82
            -2502.29
            -2482.72
            -2487.36
            -2484.76
            -2487.14
            -2477.29
            -2492.55
            -2486.33
            -2486.77
            -2495.75
            -2493.30
            -2493.56
        3000
            -2494.01
            -2474.56
            -2488.23
            -2481.56
            -2483.40
            -2495.58
            -2482.94
            -2477.32
            -2488.01
            -2485.92
            -2486.69
            -2481.52
            -2484.95
            -2491.75
            -2481.15
            -2481.14
            -2489.45
            -2498.03
            -2486.19
            -2491.34
            -2474.65
            -2486.75
            -2477.17
            -2465.77
            -2494.61
        10000
            -2479.29
            -2486.12
            -2478.53
            -2480.04
            -2484.36
            -2475.47
            -2473.83
            -2466.41
            -2460.03
            -2477.15
            -2461.83
            -2468.13
            -2478.47
            -2481.76
            -2486.89
            -2484.86
            -2473.68
            -2472.59
            -2475.11
            -2479.54
            -2474.14
            -2466.11
            -2485.69
            -2474.84
            -2484.26
        30000
            -2470.94
            -2458.73
            -2480.44
            -2458.62
            -2468.64
            -2471.99
            -2463.83
            -2461.66
            -2458.62
            -2466.31
            -2476.43
            -2472.34
            -2471.06
            -2469.80
            -2456.86
            -2476.97
            -2470.62
            -2480.43
            -2471.42
            -2472.22
            -2468.11
            -2474.31
            -2466.18
            -2450.13
            -2479.55
        100000
            -2458.35
            -2451.98
            -2471.09
            -2465.30
            -2436.24
            -2468.96
            -2435.28
            -2457.48
            -2470.02
            -2469.97
            -2463.98
            -2462.54
            -2464.49
            -2441.42
            -2460.24
            -2451.71
            -2459.38
            -2463.15
            -2463.37
            -2469.90
            -2467.40
            -2455.70
            -2459.34
            -2469.13
            -2473.87
    nested_sampling
        1
            -2251.28
            -2234.00
            -2243.44
            -2223.80
            -2250.53
            -2235.93
            -2240.27
            -2240.58
            -2224.44
            -2235.21
            -2236.37
            -2235.90
            -2245.05
            -2237.74
            -2238.16
            -2232.60
            -2252.36
            -2226.01
            -2230.11
            -2240.61
            -2230.77
            -2229.64
            -2250.61
            -2241.80
            -2242.91
        3
            -2230.70
            -2213.61
            -2215.30
            -2230.93
            -2228.54
            -2236.86
            -2224.71
            -2216.93
            -2201.15
            -2218.05
            -2227.29
            -2231.77
            -2218.11
            -2225.79
            -2213.97
            -2210.40
            -2209.95
            -2205.09
            -2208.87
            -2201.76
            -2207.67
            -2226.12
            -2236.96
            -2206.26
            -2217.72
        10
            -2218.20
            -2220.94
            -2219.09
            -2213.57
            -2215.83
            -2230.35
            -2210.51
            -2221.38
            -2226.50
            -2214.45
            -2217.11
            -2221.71
            -2210.59
            -2196.98
            -2210.51
            -2222.07
            -2222.90
            -2226.78
            -2226.15
            -2226.05
            -2190.67
            -2210.98
            -2218.03
            -2217.41
            -2226.23
        30
            -2229.74
            -2224.52
            -2227.00
            -2213.66
            -2225.46
            -2211.87
            -2212.65
            -2216.81
            -2219.93
            -2234.78
            -2217.64
            -2205.98
            -2225.47
            -2216.34
            -2227.19
            -2209.05
            -2213.63
            -2224.42
            -2213.99
            -2215.71
            -2217.32
            -2222.76
            -2215.92
            -2215.09
            -2226.74


==> figures/binary/time.txt <==
data_idx = 0
    sequential
        1
            40.5s
            40.6s
            40.5s
            40.3s
            39.5s
            40.9s
            40.5s
            40.5s
            40.8s
            41.7s
            42.0s
            42.2s
            42.0s
            42.0s
            42.1s
            41.5s
            41.3s
            41.0s
            41.1s
            41.3s
            41.0s
            40.9s
            40.8s
            40.8s
            42.5s
        3
            2m 8s
            2m 8s
            2m 10s
            2m 7s
            2m 8s
            2m 8s
            2m 9s
            2m 3s
            2m 2s
            2m 1s
            2m 3s
            2m 2s
            2m 1s
            2m 1s
            2m 3s
            2m 3s
            2m 3s
            2m 3s
            2m 2s
            2m 2s
            2m 3s
            2m 4s
            2m 4s
            2m 3s
            2m 3s
        10
            6m 45s
            6m 47s
            6m 50s
            6m 49s
            6m 46s
            6m 51s
            6m 18s
            6m 18s
            6m 22s
            6m 19s
            6m 22s
            6m 21s
            6m 18s
            6m 23s
            6m 42s
            6m 48s
            6m 52s
            6m 48s
            6m 47s
            6m 50s
            6m 46s
            6m 53s
            6m 49s
            6m 47s
            6m 50s
        30
            20m 21s
            20m 15s
            20m 23s
            20m 11s
            20m 26s
            20m 31s
            20m 24s
            20m 42s
            20m 31s
            20m 24s
            20m 34s
            20m 32s
            20m 26s
            20m 18s
            20m 30s
            20m 12s
            20m 24s
            20m 24s
            20m 24s
            20m 34s
            20m 31s
            20m 15s
            20m 25s
            20m 44s
            20m 23s
        100
            1h 8m
            1h 10m
            1h 8m
            1h 7m
            1h 7m
            1h 8m
            1h 7m
            1h 8m
            1h 8m
            1h 10m
            1h 9m
            1h 9m
            1h 8m
            1h 9m
            1h 9m
            1h 9m
            1h 14m
            1h 9m
            1h 7m
            1h 7m
            1h 7m
            1h 14m
            1h 15m
            1h 14m
            1h 15m
        300
            3h 25m
            3h 26m
            3h 23m
            3h 23m
            3h 25m
            3h 23m
            3h 26m
            3h 23m
            3h 32m
            3h 33m
            3h 33m
            3h 22m
            3h 24m
            3h 25m
            3h 23m
            3h 25m
            3h 27m
            3h 23m
            3h 27m
            3h 22m
            3h 26m
            3h 8m
            3h 9m
            3h 10m
            3h 10m
    ais
        30
            9.1s
            9.1s
            9.0s
            9.0s
            9.1s
            9.1s
            9.1s
            9.1s
            9.2s
            9.2s
            9.1s
            9.1s
            9.1s
            9.2s
            9.1s
            9.0s
            9.2s
            9.1s
            9.2s
            9.0s
            9.8s
            9.8s
            9.7s
            9.6s
            9.8s
        100
            30.9s
            30.8s
            31.2s
            33.5s
            30.7s
            33.2s
            33.3s
            32.9s
            33.2s
            33.4s
            33.2s
            33.5s
            33.0s
            33.3s
            33.4s
            33.2s
            32.9s
            33.1s
            33.4s
            33.1s
            32.7s
            30.8s
            31.2s
            31.2s
            30.7s
        300
            1m 39s
            1m 39s
            1m 39s
            1m 40s
            1m 39s
            1m 39s
            1m 39s
            1m 39s
            1m 39s
            1m 38s
            1m 39s
            1m 38s
            1m 38s
            1m 38s
            1m 40s
            1m 38s
            1m 39s
            1m 33s
            1m 33s
            1m 33s
            1m 32s
            1m 39s
            1m 39s
            1m 39s
            1m 40s
        1000
            5m 33s
            5m 31s
            5m 33s
            5m 34s
            5m 32s
            5m 34s
            5m 34s
            5m 34s
            5m 32s
            5m 32s
            5m 31s
            5m 34s
            5m 35s
            5m 10s
            5m 12s
            5m 13s
            5m 11s
            5m 34s
            5m 32s
            5m 32s
            5m 32s
            5m 10s
            5m 13s
            5m 34s
            5m 12s
        3000
            16m 40s
            16m 45s
            15m 36s
            16m 42s
            16m 45s
            16m 38s
            16m 45s
            16m 42s
            16m 41s
            16m 35s
            16m 42s
            16m 40s
            16m 39s
            16m 38s
            16m 42s
            16m 45s
            16m 44s
            15m 32s
            15m 37s
            15m 33s
            16m 34s
            16m 39s
            16m 37s
            16m 46s
            16m 45s
        10000
            55m 41s
            55m 53s
            55m 53s
            55m 9s
            56m 16s
            55m 44s
            56m 5s
            55m 55s
            55m 51s
            55m 50s
            55m 45s
            55m 47s
            55m 43s
            56m 0s
            55m 57s
            55m 45s
            55m 24s
            55m 40s
            55m 36s
            55m 11s
            55m 33s
            52m 13s
            55m 47s
            55m 45s
            55m 28s
        30000
            2h 46m
            2h 46m
            2h 45m
            2h 46m
            2h 47m
            2h 45m
            2h 48m
            2h 47m
            2h 46m
            2h 46m
            2h 48m
            2h 46m
            2h 47m
            2h 35m
            2h 36m
            2h 36m
            2h 46m
            2h 45m
            2h 47m
            2h 46m
            2h 46m
            2h 47m
            2h 45m
            2h 47m
            2h 46m
    chib
        10
            19.3s
            19.2s
            19.5s
            19.4s
            19.5s
            19.4s
            19.3s
            19.1s
            19.5s
            19.5s
            19.3s
            19.3s
            19.5s
            19.4s
            19.1s
            19.3s
            19.4s
            19.4s
            19.2s
            19.5s
            19.5s
            19.4s
            19.3s
            19.4s
            19.4s
        30
            37.4s
            37.6s
            37.7s
            37.6s
            37.5s
            37.3s
            38.0s
            37.6s
            37.2s
            37.9s
            37.4s
            37.4s
            37.6s
            37.4s
            37.9s
            37.9s
            37.7s
            37.7s
            38.3s
            37.6s
            37.5s
            37.9s
            37.8s
            37.7s
            38.0s
        100
            1m 41s
            1m 40s
            1m 42s
            1m 41s
            1m 40s
            1m 42s
            1m 42s
            1m 40s
            1m 43s
            1m 41s
            1m 40s
            1m 40s
            1m 42s
            1m 43s
            1m 40s
            1m 41s
            1m 41s
            1m 42s
            1m 40s
            1m 39s
            1m 41s
            1m 43s
            1m 42s
            1m 40s
            1m 40s
        300
            4m 40s
            4m 43s
            4m 41s
            4m 45s
            4m 48s
            4m 47s
            4m 46s
            4m 41s
            4m 46s
            4m 45s
            4m 39s
            4m 42s
            4m 46s
            4m 46s
            4m 43s
            4m 42s
            4m 48s
            4m 50s
            4m 42s
            4m 40s
            4m 39s
            4m 39s
            4m 47s
            4m 42s
            4m 42s
        1000
            15m 13s
            15m 16s
            15m 27s
            15m 29s
            15m 19s
            15m 32s
            15m 14s
            15m 8s
            15m 15s
            15m 25s
            15m 18s
            15m 22s
            15m 24s
            15m 10s
            15m 24s
            15m 18s
            15m 32s
            15m 14s
            15m 24s
            15m 17s
            15m 33s
            15m 28s
            15m 31s
            15m 20s
            15m 17s
        3000
            46m 24s
            46m 35s
            45m 27s
            45m 37s
            45m 48s
            46m 27s
            45m 25s
            45m 24s
            46m 30s
            45m 43s
            45m 27s
            45m 30s
            45m 39s
            45m 2s
            45m 15s
            45m 42s
            46m 24s
            42m 10s
            45m 33s
            45m 56s
            44m 49s
            45m 33s
            45m 20s
            45m 52s
            45m 12s
        10000
            2h 30m
            2h 30m
            2h 31m
            2h 30m
            2h 32m
            2h 32m
            2h 33m
            2h 34m
            2h 32m
            2h 34m
            2h 30m
            2h 31m
            2h 33m
            2h 30m
            2h 31m
            2h 31m
            2h 32m
            2h 33m
            2h 34m
            2h 34m
            2h 30m
            2h 30m
            2h 30m
            2h 31m
            2h 32m
    reverse_ais
        30
            8.8s
            9.4s
            8.8s
            9.7s
            8.9s
            9.9s
            9.8s
            8.9s
            9.6s
            9.7s
            9.5s
            8.9s
            9.7s
            9.6s
            9.6s
            9.4s
            8.9s
            9.6s
            9.6s
            9.5s
            9.6s
            8.7s
            9.7s
            9.7s
            9.5s
        100
            30.6s
            33.4s
            32.9s
            33.9s
            33.2s
            33.5s
            32.9s
            33.3s
            32.9s
            32.8s
            32.7s
            30.6s
            33.6s
            32.8s
            33.5s
            33.5s
            33.6s
            33.4s
            32.6s
            32.9s
            32.8s
            32.9s
            33.2s
            32.7s
            30.6s
        300
            1m 41s
            1m 38s
            1m 41s
            1m 43s
            1m 39s
            1m 38s
            1m 38s
            1m 39s
            1m 39s
            1m 38s
            1m 38s
            1m 32s
            1m 41s
            1m 38s
            1m 38s
            1m 41s
            1m 40s
            1m 42s
            1m 41s
            1m 39s
            1m 39s
            1m 38s
            1m 38s
            1m 32s
            1m 39s
        1000
            5m 33s
            5m 32s
            5m 39s
            5m 37s
            5m 38s
            5m 38s
            5m 32s
            5m 40s
            5m 44s
            5m 40s
            5m 9s
            5m 34s
            5m 35s
            5m 33s
            5m 34s
            5m 34s
            5m 32s
            5m 33s
            5m 31s
            5m 39s
            5m 10s
            5m 34s
            5m 39s
            5m 43s
            5m 37s
        3000
            16m 47s
            17m 3s
            16m 42s
            17m 9s
            16m 32s
            17m 9s
            16m 38s
            16m 44s
            16m 44s
            16m 38s
            16m 36s
            16m 46s
            16m 37s
            16m 52s
            16m 44s
            17m 1s
            15m 32s
            16m 45s
            16m 59s
            16m 36s
            17m 2s
            16m 36s
            16m 43s
            16m 50s
            17m 0s
        10000
            57m 17s
            56m 54s
            55m 46s
            55m 37s
            55m 6s
            56m 10s
            55m 41s
            55m 10s
            55m 36s
            51m 56s
            55m 51s
            55m 10s
            57m 10s
            55m 16s
            55m 49s
            56m 47s
            56m 45s
            55m 31s
            55m 21s
            56m 5s
            56m 35s
            52m 11s
            52m 21s
            52m 20s
            52m 16s
        30000
            2h 34m
            2h 34m
            2h 36m
            2h 46m
            2h 46m
            2h 46m
            2h 46m
            2h 45m
            2h 46m
            2h 47m
            2h 46m
            2h 46m
            2h 46m
            2h 45m
            2h 46m
            2h 46m
            2h 46m
            2h 45m
            2h 46m
            2h 46m
            2h 46m
            2h 46m
            2h 45m
            2h 47m
            2h 45m
    shme
        1
            41.3s
            40.5s
            41.3s
            41.8s
            41.3s
            40.9s
            40.9s
            41.4s
            41.0s
            41.0s
            40.4s
            41.6s
            40.6s
            41.1s
            41.2s
            41.6s
            41.2s
            40.7s
            41.5s
            40.9s
            41.3s
            40.9s
            41.3s
            40.7s
            41.2s
        3
            2m 5s
            2m 3s
            2m 3s
            2m 2s
            2m 3s
            2m 4s
            2m 2s
            2m 1s
            2m 4s
            2m 3s
            2m 3s
            1m 53s
            2m 2s
            2m 2s
            2m 2s
            2m 3s
            2m 3s
            2m 4s
            2m 4s
            2m 3s
            2m 3s
            2m 4s
            2m 4s
            2m 5s
            2m 2s
        10
            6m 54s
            6m 17s
            7m 2s
            6m 47s
            6m 49s
            6m 50s
            6m 52s
            6m 53s
            6m 51s
            6m 51s
            6m 58s
            6m 52s
            6m 45s
            6m 52s
            6m 50s
            6m 49s
            6m 56s
            6m 54s
            6m 49s
            6m 45s
            6m 53s
            6m 52s
            6m 47s
            6m 50s
            6m 51s
        30
            20m 35s
            20m 22s
            20m 34s
            20m 53s
            21m 0s
            21m 5s
            21m 9s
            20m 48s
            21m 6s
            18m 59s
            20m 26s
            20m 46s
            20m 31s
            20m 41s
            20m 54s
            20m 17s
            20m 34s
            20m 56s
            20m 36s
            21m 0s
            20m 29s
            20m 27s
            20m 38s
            20m 20s
            20m 54s
        100
            1h 9m
            1h 8m
            1h 8m
            1h 7m
            1h 8m
            1h 7m
            1h 8m
            1h 8m
            1h 9m
            1h 8m
            1h 8m
            1h 9m
            1h 9m
            1h 7m
            1h 7m
            1h 8m
            1h 8m
            1h 8m
            1h 8m
            1h 9m
            1h 7m
            1h 3m
            1h 9m
            1h 10m
            1h 10m
        300
            3h 20m
            3h 22m
            3h 20m
            3h 20m
            3h 21m
            3h 24m
            3h 26m
            3h 24m
            3h 24m
            3h 20m
            3h 19m
            3h 19m
            3h 22m
            3h 18m
            3h 22m
            3h 23m
            3h 18m
            3h 19m
            3h 20m
            3h 21m
            3h 20m
            3h 18m
            3h 9m
            3h 20m
            3h 20m
    harmonic_mean
        10
            2.9s
            3.1s
            2.9s
            3.1s
            2.9s
            3.1s
            2.9s
            3.2s
            3.2s
            3.1s
            2.9s
            3.1s
            3.1s
            3.1s
            2.9s
            3.1s
            3.1s
            3.1s
            3.1s
            3.0s
            2.9s
            3.2s
            3.2s
            3.2s
            3.2s
        30
            9.3s
            8.7s
            8.7s
            9.3s
            9.4s
            9.4s
            9.2s
            9.3s
            8.7s
            9.3s
            8.6s
            9.3s
            9.4s
            9.5s
            9.4s
            9.3s
            8.9s
            8.6s
            9.3s
            9.4s
            9.4s
            9.4s
            9.3s
            9.3s
            8.8s
        100
            28.9s
            30.6s
            31.3s
            31.0s
            30.9s
            31.2s
            30.6s
            28.8s
            29.0s
            30.9s
            31.0s
            31.2s
            30.8s
            31.9s
            31.0s
            30.7s
            29.2s
            31.4s
            31.3s
            28.9s
            31.5s
            30.9s
            30.9s
            31.0s
            31.1s
        300
            1m 33s
            1m 27s
            1m 33s
            1m 32s
            1m 34s
            1m 32s
            1m 27s
            1m 33s
            1m 32s
            1m 35s
            1m 34s
            1m 33s
            1m 34s
            1m 27s
            1m 33s
            1m 34s
            1m 33s
            1m 26s
            1m 33s
            1m 33s
            1m 32s
            1m 26s
            1m 34s
            1m 32s
            1m 32s
        1000
            5m 16s
            5m 11s
            5m 13s
            5m 8s
            5m 11s
            4m 50s
            5m 12s
            5m 12s
            5m 18s
            4m 51s
            5m 10s
            5m 11s
            5m 12s
            4m 48s
            5m 8s
            5m 13s
            5m 6s
            4m 49s
            5m 12s
            5m 18s
            5m 16s
            5m 10s
            5m 14s
            5m 14s
            4m 48s
    likelihood_weighting
        1000
            2.8s
            2.8s
            2.8s
            2.5s
            2.8s
            2.5s
            2.9s
            2.8s
            2.5s
            2.8s
            2.8s
            2.5s
            2.8s
            2.8s
            2.5s
            2.8s
            2.7s
            2.7s
            2.9s
            2.8s
            2.5s
            2.7s
            2.7s
            2.7s
            2.8s
        3000
            8.5s
            7.5s
            8.2s
            8.1s
            8.0s
            8.3s
            8.3s
            7.5s
            8.3s
            8.3s
            8.4s
            8.2s
            8.2s
            8.3s
            8.1s
            8.3s
            7.5s
            8.2s
            8.2s
            8.5s
            8.1s
            8.3s
            8.2s
            8.1s
            8.2s
        10000
            25.1s
            26.9s
            27.6s
            27.1s
            26.7s
            26.8s
            26.9s
            26.5s
            26.8s
            24.6s
            27.3s
            27.2s
            27.3s
            27.5s
            26.9s
            27.3s
            26.9s
            27.1s
            25.0s
            27.4s
            27.5s
            27.1s
            27.6s
            27.3s
            26.8s
        30000
            1m 20s
            1m 20s
            1m 14s
            1m 20s
            1m 22s
            1m 20s
            1m 22s
            1m 21s
            1m 19s
            1m 20s
            1m 21s
            1m 15s
            1m 21s
            1m 21s
            1m 20s
            1m 21s
            1m 21s
            1m 21s
            1m 15s
            1m 21s
            1m 20s
            1m 23s
            1m 21s
            1m 23s
            1m 15s
        100000
            4m 29s
            4m 29s
            4m 9s
            4m 32s
            4m 26s
            4m 28s
            4m 25s
            4m 31s
            4m 10s
            4m 31s
            4m 34s
            4m 31s
            4m 27s
            4m 10s
            4m 33s
            4m 36s
            4m 31s
            4m 12s
            4m 30s
            4m 33s
            4m 12s
            4m 32s
            4m 29s
            4m 32s
            4m 27s
    nested_sampling
        1
            1m 32s
            1m 32s
            1m 40s
            1m 20s
            1m 23s
            1m 29s
            1m 40s
            1m 26s
            1m 32s
            1m 34s
            1m 28s
            1m 42s
            1m 30s
            1m 35s
            1m 33s
            1m 36s
            1m 36s
            1m 21s
            1m 29s
            1m 30s
            1m 29s
            1m 18s
            1m 43s
            1m 35s
            1m 36s
        3
            4m 20s
            4m 1s
            4m 14s
            4m 23s
            4m 13s
            4m 44s
            4m 31s
            4m 22s
            3m 59s
            4m 8s
            4m 32s
            4m 21s
            4m 23s
            4m 20s
            4m 33s
            4m 27s
            4m 6s
            4m 15s
            4m 17s
            3m 42s
            4m 7s
            4m 15s
            4m 22s
            4m 11s
            4m 45s
        10
            16m 1s
            15m 23s
            15m 18s
            15m 28s
            13m 30s
            14m 12s
            14m 38s
            14m 40s
            15m 53s
            14m 50s
            15m 35s
            14m 29s
            16m 31s
            14m 25s
            14m 38s
            16m 18s
            16m 27s
            16m 47s
            15m 16s
            16m 20s
            13m 16s
            13m 53s
            15m 44s
            13m 47s
            15m 1s
        30
            45m 59s
            45m 19s
            49m 48s
            43m 40s
            47m 55s
            42m 39s
            45m 30s
            44m 53s
            47m 5s
            50m 0s
            47m 23s
            44m 20s
            48m 16s
            41m 32s
            48m 0s
            41m 25s
            48m 0s
            44m 44s
            44m 34s
            46m 0s
            42m 4s
            45m 8s
            44m 17s
            44m 59s
            42m 41s


==> figures/clustering/estimates.txt <==
data_idx = 0
    sequential
        3
            -2379.64
            -2381.71
            -2382.08
            -2374.00
            -2384.31
            -2380.24
            -2379.88
            -2375.72
            -2375.15
            -2376.60
            -2382.06
            -2379.97
            -2381.66
            -2381.52
            -2379.60
            -2379.26
            -2382.95
            -2381.86
            -2377.05
            -2378.72
            -2377.83
            -2380.69
            -2373.50
            -2384.32
            -2378.93
        10
            -2373.86
            -2374.99
            -2373.87
            -2375.43
            -2378.07
            -2376.33
            -2378.64
            -2375.05
            -2377.13
            -2376.02
            -2378.06
            -2378.35
            -2379.10
            -2374.82
            -2375.53
            -2379.10
            -2378.76
            -2378.66
            -2376.00
            -2377.36
            -2376.87
            -2375.92
            -2379.40
            -2376.13
            -2377.34
        30
            -2375.62
            -2376.67
            -2375.83
            -2375.47
            -2378.17
            -2376.80
            -2377.70
            -2376.52
            -2376.03
            -2379.03
            -2377.20
            -2377.62
            -2376.80
            -2375.93
            -2376.09
            -2375.34
            -2376.22
            -2376.34
            -2374.74
            -2376.62
            -2376.54
            -2375.68
            -2376.04
            -2375.78
            -2376.85
        100
            -2376.69
            -2375.72
            -2376.39
            -2376.08
            -2375.97
            -2376.70
            -2375.50
            -2374.87
            -2375.32
            -2374.88
            -2377.51
            -2376.34
            -2375.58
            -2375.38
            -2376.51
            -2376.07
            -2376.67
            -2375.51
            -2375.54
            -2375.65
            -2375.79
            -2375.84
            -2375.98
            -2375.77
            -2376.22
        300
            -2376.36
            -2376.29
            -2376.53
            -2376.03
            -2375.96
            -2376.10
            -2376.39
            -2375.94
            -2375.81
            -2375.97
            -2376.18
            -2376.49
            -2376.18
            -2375.91
            -2376.21
            -2375.78
            -2375.89
            -2376.32
            -2376.63
            -2376.16
            -2375.99
            -2376.25
            -2376.26
            -2375.97
            -2375.84
    ais
        100
            -2397.67
            -2397.29
            -2389.79
            -2396.48
            -2397.05
            -2398.06
            -2398.79
            -2388.42
            -2402.10
            -2397.91
            -2396.10
            -2392.17
            -2386.38
            -2392.72
            -2399.28
            -2387.98
            -2393.13
            -2391.82
            -2383.72
            -2396.40
            -2393.94
            -2401.08
            -2394.24
            -2384.77
            -2396.42
        300
            -2382.65
            -2375.62
            -2383.93
            -2388.16
            -2375.00
            -2384.29
            -2382.77
            -2379.70
            -2380.02
            -2382.80
            -2384.33
            -2378.75
            -2385.98
            -2383.24
            -2389.97
            -2375.96
            -2384.32
            -2379.96
            -2375.44
            -2385.08
            -2382.96
            -2381.61
            -2381.59
            -2385.42
            -2378.50
        1000
            -2377.50
            -2374.70
            -2375.59
            -2377.45
            -2377.07
            -2374.70
            -2375.09
            -2378.39
            -2379.23
            -2376.98
            -2376.96
            -2379.07
            -2378.72
            -2378.31
            -2380.48
            -2377.34
            -2377.59
            -2376.30
            -2380.47
            -2379.41
            -2380.20
            -2374.98
            -2375.85
            -2379.13
            -2378.32
        3000
            -2378.18
            -2377.91
            -2377.01
            -2378.05
            -2376.73
            -2375.95
            -2376.22
            -2376.33
            -2376.67
            -2375.59
            -2375.84
            -2377.02
            -2377.49
            -2376.83
            -2375.75
            -2376.35
            -2379.51
            -2376.49
            -2376.58
            -2378.16
            -2375.90
            -2376.16
            -2377.43
            -2375.44
            -2378.46
        10000
            -2376.31
            -2375.87
            -2376.88
            -2376.88
            -2376.68
            -2375.19
            -2375.94
            -2376.56
            -2375.78
            -2376.77
            -2376.52
            -2375.81
            -2376.48
            -2375.90
            -2376.24
            -2375.85
            -2376.82
            -2376.83
            -2377.03
            -2376.09
            -2375.68
            -2376.29
            -2377.15
            -2375.44
            -2375.83
    chib
        30
            -2401.84
            -2401.77
            -2404.23
            -2396.35
            -2398.06
            -2405.15
            -2396.73
            -2392.03
            -2397.47
            -2398.82
            -2403.21
            -2399.31
            -2404.22
            -2395.04
            -2402.93
            -2393.21
            -2406.74
            -2402.00
            -2393.09
            -2407.39
            -2394.85
            -2395.97
            -2402.09
            -2402.17
            -2400.98
        100
            -2398.11
            -2398.30
            -2393.06
            -2396.92
            -2396.09
            -2391.74
            -2402.31
            -2401.68
            -2392.72
            -2402.20
            -2401.71
            -2397.76
            -2400.56
            -2394.74
            -2398.07
            -2400.72
            -2391.26
            -2407.11
            -2394.46
            -2404.01
            -2390.17
            -2399.46
            -2396.87
            -2398.79
            -2401.25
        300
            -2402.53
            -2401.72
            -2402.76
            -2401.57
            -2394.04
            -2395.53
            -2394.23
            -2398.39
            -2394.46
            -2393.50
            -2399.43
            -2397.38
            -2403.69
            -2397.99
            -2394.23
            -2396.23
            -2391.48
            -2403.33
            -2391.01
            -2399.13
            -2396.50
            -2400.69
            -2399.11
            -2402.89
            -2402.33
        1000
            -2404.75
            -2395.90
            -2399.45
            -2397.65
            -2404.92
            -2403.80
            -2389.67
            -2395.36
            -2408.66
            -2396.29
            -2392.83
            -2400.67
            -2398.91
            -2400.19
            -2394.16
            -2393.11
            -2392.74
            -2401.24
            -2394.58
            -2398.04
            -2391.61
            -2397.07
            -2403.56
            -2391.02
            -2400.51
        3000
            -2402.23
            -2398.96
            -2394.56
            -2395.01
            -2401.97
            -2399.92
            -2400.91
            -2400.83
            -2396.01
            -2387.97
            -2395.33
            -2393.34
            -2397.98
            -2393.31
            -2405.28
            -2397.74
            -2390.72
            -2395.20
            -2399.66
            -2391.03
            -2392.40
            -2402.53
            -2395.19
            -2397.53
            -2393.69
    reverse_ais
        100
            -2363.59
            -2362.18
            -2358.37
            -2359.55
            -2358.19
            -2361.79
            -2370.12
            -2367.65
            -2365.64
            -2359.35
            -2369.35
            -2362.46
            -2370.45
            -2362.22
            -2365.53
            -2358.57
            -2367.43
            -2369.33
            -2365.78
            -2358.63
            -2367.11
            -2368.91
            -2361.91
            -2362.79
            -2360.81
        300
            -2370.97
            -2374.99
            -2373.69
            -2376.07
            -2366.78
            -2368.22
            -2369.47
            -2366.45
            -2368.68
            -2371.54
            -2369.87
            -2367.72
            -2368.77
            -2368.13
            -2373.15
            -2370.43
            -2369.99
            -2368.76
            -2366.57
            -2372.87
            -2367.71
            -2369.03
            -2377.27
            -2365.67
            -2364.81
        1000
            -2375.53
            -2372.55
            -2370.67
            -2372.72
            -2377.01
            -2372.98
            -2373.95
            -2375.45
            -2374.32
            -2379.57
            -2373.73
            -2374.00
            -2374.06
            -2372.45
            -2375.71
            -2374.08
            -2373.53
            -2376.68
            -2372.05
            -2375.46
            -2380.12
            -2372.99
            -2371.44
            -2373.29
            -2373.76
        3000
            -2375.65
            -2375.41
            -2372.97
            -2376.91
            -2373.76
            -2375.87
            -2374.98
            -2376.16
            -2374.55
            -2374.33
            -2375.63
            -2374.78
            -2375.66
            -2377.66
            -2375.03
            -2374.39
            -2376.13
            -2375.03
            -2372.95
            -2375.15
            -2375.54
            -2375.23
            -2374.85
            -2374.86
            -2376.85
        10000
            -2375.31
            -2375.94
            -2376.87
            -2375.34
            -2375.61
            -2376.36
            -2374.74
            -2375.13
            -2376.17
            -2376.27
            -2374.71
            -2376.24
            -2375.80
            -2375.64
            -2375.91
            -2376.61
            -2376.20
            -2376.04
            -2375.01
            -2375.80
            -2376.14
            -2375.60
            -2375.96
            -2375.32
            -2375.40
    shme
        3
            -2371.81
            -2369.25
            -2371.21
            -2373.34
            -2370.06
            -2373.04
            -2375.81
            -2370.75
            -2371.29
            -2371.51
            -2372.81
            -2374.66
            -2371.85
            -2369.73
            -2381.00
            -2375.78
            -2374.96
            -2371.21
            -2376.32
            -2375.72
            -2370.92
            -2374.19
            -2370.61
            -2369.93
            -2372.58
        10
            -2374.01
            -2376.15
            -2372.61
            -2376.41
            -2370.58
            -2374.66
            -2371.68
            -2377.05
            -2376.18
            -2372.83
            -2374.03
            -2373.32
            -2377.61
            -2373.69
            -2373.56
            -2372.71
            -2372.24
            -2375.25
            -2375.19
            -2376.15
            -2375.44
            -2373.71
            -2374.29
            -2375.35
            -2376.98
        30
            -2375.23
            -2376.72
            -2374.50
            -2375.09
            -2374.41
            -2375.81
            -2375.25
            -2375.69
            -2374.60
            -2376.60
            -2375.09
            -2376.01
            -2374.35
            -2377.57
            -2375.38
            -2375.34
            -2374.48
            -2376.59
            -2375.67
            -2374.20
            -2374.70
            -2373.52
            -2373.73
            -2373.90
            -2374.92
        100
            -2375.68
            -2375.83
            -2377.25
            -2375.88
            -2375.88
            -2376.56
            -2375.80
            -2375.63
            -2375.63
            -2375.87
            -2375.58
            -2374.78
            -2375.50
            -2376.09
            -2375.90
            -2374.84
            -2376.06
            -2376.78
            -2374.98
            -2377.42
            -2376.56
            -2375.75
            -2375.29
            -2376.08
            -2375.22
        300
            -2376.02
            -2376.55
            -2375.74
            -2375.74
            -2375.82
            -2375.66
            -2376.10
            -2375.88
            -2375.76
            -2375.83
            -2376.12
            -2376.12
            -2375.94
            -2376.37
            -2375.89
            -2375.60
            -2375.68
            -2376.17
            -2375.72
            -2375.57
            -2376.03
            -2375.62
            -2375.21
            -2376.06
            -2375.77
    harmonic_mean
        100
            -2329.21
            -2330.61
            -2334.99
            -2335.55
            -2332.07
            -2330.00
            -2331.75
            -2331.03
            -2329.01
            -2330.13
            -2335.30
            -2334.61
            -2328.64
            -2330.27
            -2329.68
            -2330.74
            -2331.40
            -2335.99
            -2338.24
            -2331.67
            -2333.29
            -2328.72
            -2331.09
            -2331.89
            -2331.63
        300
            -2333.18
            -2334.42
            -2334.48
            -2342.21
            -2335.56
            -2334.16
            -2334.49
            -2331.07
            -2335.73
            -2337.46
            -2331.39
            -2335.83
            -2338.93
            -2333.71
            -2333.15
            -2332.90
            -2332.20
            -2335.11
            -2332.60
            -2336.51
            -2334.96
            -2343.02
            -2335.95
            -2338.51
            -2334.28
        1000
            -2335.35
            -2333.00
            -2334.27
            -2332.05
            -2332.95
            -2344.07
            -2335.38
            -2338.22
            -2339.15
            -2337.66
            -2336.53
            -2341.31
            -2333.44
            -2336.58
            -2332.74
            -2336.49
            -2338.60
            -2334.53
            -2331.99
            -2336.31
            -2334.27
            -2340.39
            -2336.61
            -2334.21
            -2338.84
        3000
            -2337.92
            -2337.34
            -2333.18
            -2334.74
            -2340.04
            -2336.03
            -2338.17
            -2343.13
            -2335.16
            -2335.22
            -2337.22
            -2343.77
            -2338.27
            -2337.78
            -2344.56
            -2339.16
            -2338.19
            -2337.38
            -2333.55
            -2337.86
            -2336.10
            -2334.40
            -2337.62
            -2335.39
            -2333.57
        10000
            -2339.10
            -2339.46
            -2338.32
            -2339.78
            -2342.27
            -2337.05
            -2340.36
            -2339.52
            -2339.92
            -2338.80
            -2336.56
            -2339.62
            -2338.53
            -2338.88
            -2340.01
            -2338.78
            -2338.75
            -2336.41
            -2336.63
            -2345.17
            -2340.46
            -2339.84
            -2336.27
            -2337.60
            -2336.78
    likelihood_weighting
        3000
            -2430.55
            -2433.96
            -2435.41
            -2425.42
            -2433.20
            -2433.26
            -2417.97
            -2425.78
            -2427.05
            -2424.30
            -2425.45
            -2431.36
            -2428.68
            -2410.99
            -2432.94
            -2429.03
            -2431.21
            -2427.71
            -2433.49
            -2434.56
            -2434.28
            -2431.53
            -2432.98
            -2432.05
            -2426.37
        10000
            -2432.17
            -2425.30
            -2425.68
            -2421.72
            -2430.13
            -2420.00
            -2416.64
            -2429.74
            -2423.84
            -2424.20
            -2427.45
            -2432.58
            -2425.05
            -2428.11
            -2429.22
            -2428.91
            -2422.78
            -2432.42
            -2428.92
            -2426.43
            -2431.04
            -2428.30
            -2428.18
            -2431.08
            -2431.05
        30000
            -2422.91
            -2424.56
            -2425.55
            -2426.90
            -2426.76
            -2428.15
            -2425.04
            -2421.03
            -2411.20
            -2426.30
            -2427.00
            -2426.89
            -2425.43
            -2426.60
            -2424.26
            -2423.22
            -2424.62
            -2425.25
            -2426.14
            -2431.33
            -2423.26
            -2428.90
            -2426.59
            -2426.52
            -2422.37
        100000
            -2419.12
            -2421.27
            -2414.72
            -2423.21
            -2421.10
            -2425.22
            -2417.94
            -2422.72
            -2423.35
            -2425.33
            -2420.64
            -2417.36
            -2421.88
            -2423.98
            -2420.57
            -2419.06
            -2416.33
            -2417.48
            -2424.97
            -2422.98
            -2417.36
            -2423.45
            -2419.64
            -2421.56
            -2420.37
        300000
            -2420.97
            -2414.94
            -2414.02
            -2417.48
            -2414.60
            -2416.48
            -2419.57
            -2422.14
            -2422.18
            -2420.09
            -2421.27
            -2421.78
            -2423.10
            -2421.43
            -2416.12
            -2423.85
            -2422.29
            -2423.86
            -2421.71
            -2416.83
            -2412.18
            -2419.73
            -2414.40
            -2422.98
            -2417.61
    nested_sampling
        1
            -2404.28
            -2376.05
            -2388.47
            -2390.03
            -2382.37
            -2383.22
            -2382.52
            -2393.48
            -2382.78
            -2393.38
            -2398.17
            -2404.45
            -2393.70
            -2391.62
            -2402.02
            -2409.77
            -2392.81
            -2400.33
            -2376.28
            -2390.85
            -2395.37
            -2416.18
            -2390.14
            -2392.74
            -2402.06
        3
            -2374.77
            -2376.11
            -2384.78
            -2373.57
            -2383.09
            -2379.97
            -2379.41
            -2386.88
            -2383.66
            -2381.55
            -2378.44
            -2370.69
            -2370.77
            -2379.17
            -2384.89
            -2382.68
            -2383.38
            -2379.31
            -2375.11
            -2382.53
            -2383.58
            -2381.27
            -2379.41
            -2381.49
            -2380.19
        10
            -2384.08
            -2375.04
            -2377.07
            -2382.86
            -2376.88
            -2372.42
            -2372.08
            -2375.39
            -2384.61
            -2369.98
            -2367.19
            -2389.07
            -2371.44
            -2380.24
            -2374.34
            -2385.24
            -2376.25
            -2368.90
            -2381.08
            -2376.76
            -2392.07
            -2367.82
            -2377.34
            -2364.63
            -2372.83
        30
            -2386.39
            -2375.32
            -2378.70
            -2366.32
            -2369.73
            -2380.94
            -2376.26
            -2384.87
            -2381.22
            -2372.71
            -2377.61
            -2366.73
            -2367.51
            -2374.50
            -2376.99
            -2370.05
            -2374.65
            -2367.88
            -2371.34
            -2376.82
            -2377.59
            -2368.98
            -2382.38
            -2361.14
            -2372.48
    harmonic_mean
        100
            -2329.21
            -2330.61
            -2334.99
            -2335.55
            -2332.07
            -2330.00
            -2331.75
            -2331.03
            -2329.01
            -2330.13
            -2335.30
            -2334.61
            -2328.64
            -2330.27
            -2329.68
            -2330.74
            -2331.40
            -2335.99
            -2338.24
            -2331.67
            -2333.29
            -2328.72
            -2331.09
            -2331.89
            -2331.63
        300
            -2333.18
            -2334.42
            -2334.48
            -2342.21
            -2335.56
            -2334.16
            -2334.49
            -2331.07
            -2335.73
            -2337.46
            -2331.39
            -2335.83
            -2338.93
            -2333.71
            -2333.15
            -2332.90
            -2332.20
            -2335.11
            -2332.60
            -2336.51
            -2334.96
            -2343.02
            -2335.95
            -2338.51
            -2334.28
        1000
            -2335.35
            -2333.00
            -2334.27
            -2332.05
            -2332.95
            -2344.07
            -2335.38
            -2338.22
            -2339.15
            -2337.66
            -2336.53
            -2341.31
            -2333.44
            -2336.58
            -2332.74
            -2336.49
            -2338.60
            -2334.53
            -2331.99
            -2336.31
            -2334.27
            -2340.39
            -2336.61
            -2334.21
            -2338.84
        3000
            -2337.92
            -2337.34
            -2333.18
            -2334.74
            -2340.04
            -2336.03
            -2338.17
            -2343.13
            -2335.16
            -2335.22
            -2337.22
            -2343.77
            -2338.27
            -2337.78
            -2344.56
            -2339.16
            -2338.19
            -2337.38
            -2333.55
            -2337.86
            -2336.10
            -2334.40
            -2337.62
            -2335.39
            -2333.57
        10000
            -2339.10
            -2339.46
            -2338.32
            -2339.78
            -2342.27
            -2337.05
            -2340.36
            -2339.52
            -2339.92
            -2338.80
            -2336.56
            -2339.62
            -2338.53
            -2338.88
            -2340.01
            -2338.78
            -2338.75
            -2336.41
            -2336.63
            -2345.17
            -2340.46
            -2339.84
            -2336.27
            -2337.60
            -2336.78
    likelihood_weighting
        3000
            -2430.55
            -2433.96
            -2435.41
            -2425.42
            -2433.20
            -2433.26
            -2417.97
            -2425.78
            -2427.05
            -2424.30
            -2425.45
            -2431.36
            -2428.68
            -2410.99
            -2432.94
            -2429.03
            -2431.21
            -2427.71
            -2433.49
            -2434.56
            -2434.28
            -2431.53
            -2432.98
            -2432.05
            -2426.37
        10000
            -2432.17
            -2425.30
            -2425.68
            -2421.72
            -2430.13
            -2420.00
            -2416.64
            -2429.74
            -2423.84
            -2424.20
            -2427.45
            -2432.58
            -2425.05
            -2428.11
            -2429.22
            -2428.91
            -2422.78
            -2432.42
            -2428.92
            -2426.43
            -2431.04
            -2428.30
            -2428.18
            -2431.08
            -2431.05
        30000
            -2422.91
            -2424.56
            -2425.55
            -2426.90
            -2426.76
            -2428.15
            -2425.04
            -2421.03
            -2411.20
            -2426.30
            -2427.00
            -2426.89
            -2425.43
            -2426.60
            -2424.26
            -2423.22
            -2424.62
            -2425.25
            -2426.14
            -2431.33
            -2423.26
            -2428.90
            -2426.59
            -2426.52
            -2422.37
        100000
            -2419.12
            -2421.27
            -2414.72
            -2423.21
            -2421.10
            -2425.22
            -2417.94
            -2422.72
            -2423.35
            -2425.33
            -2420.64
            -2417.36
            -2421.88
            -2423.98
            -2420.57
            -2419.06
            -2416.33
            -2417.48
            -2424.97
            -2422.98
            -2417.36
            -2423.45
            -2419.64
            -2421.56
            -2420.37
        300000
            -2420.97
            -2414.94
            -2414.02
            -2417.48
            -2414.60
            -2416.48
            -2419.57
            -2422.14
            -2422.18
            -2420.09
            -2421.27
            -2421.78
            -2423.10
            -2421.43
            -2416.12
            -2423.85
            -2422.29
            -2423.86
            -2421.71
            -2416.83
            -2412.18
            -2419.73
            -2414.40
            -2422.98
            -2417.61
    nested_sampling
        1
            -2404.28
            -2376.05
            -2388.47
            -2390.03
            -2382.37
            -2383.22
            -2382.52
            -2393.48
            -2382.78
            -2393.38
            -2398.17
            -2404.45
            -2393.70
            -2391.62
            -2402.02
            -2409.77
            -2392.81
            -2400.33
            -2376.28
            -2390.85
            -2395.37
            -2416.18
            -2390.14
            -2392.74
            -2402.06
        3
            -2374.77
            -2376.11
            -2384.78
            -2373.57
            -2383.09
            -2379.97
            -2379.41
            -2386.88
            -2383.66
            -2381.55
            -2378.44
            -2370.69
            -2370.77
            -2379.17
            -2384.89
            -2382.68
            -2383.38
            -2379.31
            -2375.11
            -2382.53
            -2383.58
            -2381.27
            -2379.41
            -2381.49
            -2380.19
        10
            -2384.08
            -2375.04
            -2377.07
            -2382.86
            -2376.88
            -2372.42
            -2372.08
            -2375.39
            -2384.61
            -2369.98
            -2367.19
            -2389.07
            -2371.44
            -2380.24
            -2374.34
            -2385.24
            -2376.25
            -2368.90
            -2381.08
            -2376.76
            -2392.07
            -2367.82
            -2377.34
            -2364.63
            -2372.83
        30
            -2386.39
            -2375.32
            -2378.70
            -2366.32
            -2369.73
            -2380.94
            -2376.26
            -2384.87
            -2381.22
            -2372.71
            -2377.61
            -2366.73
            -2367.51
            -2374.50
            -2376.99
            -2370.05
            -2374.65
            -2367.88
            -2371.34
            -2376.82
            -2377.59
            -2368.98
            -2382.38
            -2361.14
            -2372.48


==> figures/clustering/time.txt <==
data_idx = 0
    sequential
        3
            9.6s
            9.5s
            9.5s
            9.5s
            9.6s
            9.4s
            9.6s
            9.5s
            9.2s
            10.0s
            10.0s
            9.4s
            9.6s
            9.5s
            10.0s
            9.6s
            9.9s
            9.8s
            9.7s
            9.7s
            9.8s
            9.7s
            9.7s
            9.7s
            9.8s
        10
            32.1s
            31.8s
            32.1s
            32.3s
            32.0s
            32.6s
            32.1s
            31.8s
            33.1s
            31.7s
            31.6s
            31.5s
            32.8s
            33.0s
            33.1s
            31.8s
            31.8s
            31.8s
            31.6s
            31.4s
            31.4s
            31.3s
            31.4s
            31.4s
            31.7s
        30
            1m 34s
            1m 33s
            1m 34s
            1m 34s
            1m 35s
            1m 34s
            1m 27s
            1m 27s
            1m 28s
            1m 28s
            1m 28s
            1m 27s
            1m 27s
            1m 28s
            1m 34s
            1m 34s
            1m 34s
            1m 34s
            1m 34s
            1m 33s
            1m 35s
            1m 34s
            1m 34s
            1m 34s
            1m 34s
        100
            5m 10s
            5m 14s
            5m 13s
            5m 13s
            5m 8s
            5m 15s
            5m 15s
            5m 13s
            5m 14s
            5m 15s
            5m 15s
            5m 15s
            5m 16s
            5m 10s
            5m 14s
            5m 13s
            5m 12s
            5m 13s
            5m 14s
            5m 13s
            5m 10s
            5m 14s
            5m 11s
            5m 15s
            5m 11s
        300
            15m 46s
            15m 41s
            15m 40s
            15m 38s
            15m 58s
            16m 1s
            15m 48s
            16m 9s
            16m 1s
            15m 52s
            16m 7s
            16m 5s
            15m 56s
            15m 36s
            15m 40s
            15m 39s
            15m 34s
            15m 35s
            15m 31s
            15m 29s
            15m 40s
            15m 40s
            15m 41s
            15m 37s
            15m 47s
    ais
        100
            12.6s
            12.4s
            12.5s
            12.4s
            13.0s
            13.1s
            12.7s
            12.5s
            12.5s
            12.3s
            12.9s
            12.8s
            12.8s
            12.5s
            12.9s
            12.8s
            12.9s
            12.4s
            12.5s
            13.0s
            12.5s
            12.5s
            12.4s
            12.5s
            12.4s
        300
            37.3s
            37.1s
            39.4s
            37.7s
            37.7s
            39.0s
            38.1s
            38.9s
            37.6s
            38.9s
            38.8s
            37.6s
            37.5s
            37.5s
            37.8s
            38.1s
            37.5s
            37.7s
            37.6s
            37.1s
            37.4s
            38.2s
            37.4s
            37.2s
            34.9s
        1000
            1m 56s
            1m 56s
            1m 56s
            1m 56s
            1m 56s
            1m 58s
            1m 56s
            2m 4s
            2m 4s
            2m 35s
            2m 26s
            2m 7s
            2m 26s
            2m 5s
            2m 26s
            2m 21s
            2m 7s
            2m 6s
            2m 38s
            2m 33s
            2m 31s
            2m 4s
            2m 6s
            2m 7s
            2m 4s
        3000
            6m 17s
            6m 13s
            6m 17s
            6m 13s
            6m 16s
            6m 14s
            6m 12s
            6m 16s
            6m 13s
            6m 16s
            6m 15s
            6m 14s
            6m 18s
            6m 11s
            6m 15s
            6m 13s
            6m 14s
            6m 12s
            6m 12s
            6m 14s
            5m 49s
            5m 51s
            5m 50s
            5m 51s
            5m 51s
        10000
            19m 34s
            19m 32s
            19m 32s
            20m 50s
            21m 7s
            21m 27s
            21m 11s
            21m 9s
            21m 17s
            21m 19s
            21m 17s
            20m 41s
            21m 6s
            23m 42s
            23m 16s
            23m 29s
            23m 24s
            23m 54s
            22m 59s
            23m 21s
            23m 9s
            21m 2s
            20m 39s
            20m 43s
            20m 43s
    chib
        30
            6.9s
            6.9s
            6.9s
            6.9s
            7.0s
            7.0s
            7.0s
            7.1s
            7.0s
            7.0s
            7.1s
            7.1s
            6.9s
            7.0s
            7.0s
            6.9s
            6.9s
            7.0s
            7.1s
            7.0s
            7.0s
            7.1s
            7.1s
            7.0s
            7.0s
        100
            22.4s
            22.4s
            22.7s
            22.5s
            22.7s
            22.6s
            22.3s
            22.4s
            22.5s
            22.6s
            22.4s
            22.5s
            22.8s
            22.5s
            22.6s
            22.7s
            22.7s
            22.6s
            22.7s
            22.9s
            22.4s
            22.4s
            22.4s
            23.2s
            22.5s
        300
            1m 7s
            1m 7s
            1m 6s
            1m 6s
            1m 7s
            1m 8s
            1m 7s
            1m 7s
            1m 6s
            1m 6s
            1m 7s
            1m 7s
            1m 7s
            1m 7s
            1m 7s
            1m 7s
            1m 6s
            1m 7s
            1m 6s
            1m 7s
            1m 8s
            1m 6s
            1m 7s
            1m 6s
            1m 7s
        1000
            3m 45s
            3m 44s
            3m 43s
            3m 41s
            3m 41s
            3m 45s
            3m 44s
            3m 45s
            3m 43s
            3m 43s
            3m 44s
            3m 45s
            3m 42s
            3m 40s
            3m 43s
            3m 43s
            3m 44s
            3m 30s
            3m 42s
            3m 43s
            3m 44s
            3m 44s
            3m 44s
            3m 43s
            3m 43s
        3000
            11m 14s
            11m 8s
            11m 6s
            11m 10s
            11m 10s
            11m 0s
            11m 8s
            11m 3s
            11m 6s
            11m 2s
            11m 7s
            11m 7s
            11m 5s
            11m 13s
            11m 2s
            11m 5s
            11m 3s
            10m 31s
            10m 22s
            10m 22s
            10m 24s
            11m 3s
            11m 3s
            11m 7s
            11m 15s
    reverse_ais
        100
            12.4s
            12.5s
            12.5s
            12.4s
            12.4s
            12.7s
            12.4s
            12.5s
            12.5s
            12.2s
            12.5s
            12.5s
            12.4s
            12.3s
            12.5s
            12.4s
            12.5s
            12.5s
            12.5s
            12.5s
            12.4s
            12.6s
            12.3s
            12.4s
            12.4s
        300
            37.3s
            37.3s
            37.3s
            37.3s
            37.7s
            37.5s
            37.5s
            37.7s
            37.1s
            37.7s
            35.0s
            37.4s
            37.4s
            38.0s
            36.9s
            37.4s
            37.3s
            37.2s
            37.4s
            37.5s
            37.4s
            37.3s
            37.2s
            38.1s
            37.5s
        1000
            2m 4s
            2m 4s
            2m 5s
            2m 5s
            2m 7s
            2m 5s
            1m 55s
            2m 4s
            2m 4s
            2m 4s
            2m 4s
            2m 4s
            2m 3s
            2m 5s
            2m 3s
            2m 5s
            2m 4s
            2m 4s
            2m 6s
            2m 4s
            2m 5s
            1m 57s
            2m 5s
            2m 6s
            2m 5s
        3000
            6m 18s
            6m 15s
            6m 13s
            6m 12s
            6m 12s
            6m 12s
            6m 14s
            6m 14s
            6m 14s
            6m 13s
            6m 15s
            6m 14s
            6m 18s
            6m 21s
            6m 13s
            6m 14s
            6m 16s
            6m 18s
            6m 12s
            6m 14s
            6m 15s
            6m 13s
            6m 13s
            6m 14s
            5m 52s
        10000
            20m 54s
            21m 1s
            20m 54s
            20m 33s
            20m 40s
            21m 0s
            21m 3s
            20m 58s
            20m 58s
            21m 13s
            21m 6s
            21m 17s
            20m 52s
            21m 5s
            21m 26s
            20m 56s
            21m 20s
            21m 23s
            20m 55s
            21m 23s
            21m 31s
            20m 50s
            20m 44s
            20m 52s
            20m 42s
    shme
        3
            9.8s
            9.9s
            9.7s
            9.7s
            9.9s
            9.8s
            9.7s
            9.8s
            9.7s
            9.8s
            9.8s
            9.9s
            9.8s
            10.2s
            9.8s
            9.8s
            9.8s
            9.9s
            9.8s
            9.8s
            9.9s
            9.8s
            9.8s
            9.7s
            9.7s
        10
            32.6s
            32.3s
            32.6s
            32.5s
            32.7s
            32.5s
            32.7s
            32.6s
            32.7s
            32.5s
            32.6s
            32.2s
            32.5s
            30.5s
            30.9s
            30.4s
            30.5s
            32.6s
            32.3s
            32.8s
            32.4s
            32.7s
            32.6s
            32.4s
            32.6s
        30
            1m 36s
            1m 37s
            1m 37s
            1m 37s
            1m 37s
            1m 30s
            1m 31s
            1m 31s
            1m 37s
            1m 31s
            1m 36s
            1m 37s
            1m 37s
            1m 37s
            1m 37s
            1m 37s
            1m 37s
            1m 38s
            1m 37s
            1m 37s
            1m 37s
            1m 38s
            1m 37s
            1m 37s
            1m 37s
        100
            5m 24s
            5m 22s
            5m 24s
            5m 25s
            5m 25s
            5m 28s
            5m 27s
            5m 29s
            5m 26s
            5m 4s
            5m 20s
            5m 5s
            5m 26s
            5m 2s
            5m 21s
            5m 29s
            5m 2s
            5m 24s
            5m 25s
            5m 25s
            5m 23s
            5m 4s
            5m 27s
            5m 27s
            5m 27s
        300
            16m 22s
            16m 14s
            16m 14s
            16m 17s
            16m 10s
            16m 11s
            16m 18s
            16m 21s
            16m 21s
            16m 7s
            16m 21s
            16m 17s
            16m 9s
            16m 13s
            16m 1s
            16m 21s
            16m 15s
            16m 19s
            16m 13s
            16m 19s
            16m 17s
            15m 13s
            15m 6s
            15m 14s
            16m 17s
    harmonic_mean
        100
            12.3s
            12.0s
            12.7s
            12.1s
            12.2s
            12.0s
            12.1s
            12.2s
            12.1s
            12.7s
            12.2s
            12.2s
            12.3s
            12.2s
            12.2s
            12.2s
            12.4s
            12.2s
            12.4s
            12.3s
            12.0s
            12.7s
            12.7s
            12.2s
            12.1s
        300
            32.8s
            35.5s
            35.8s
            34.9s
            34.9s
            35.6s
            35.4s
            35.2s
            35.4s
            35.2s
            36.3s
            36.2s
            36.7s
            36.3s
            36.7s
            36.2s
            37.9s
            36.3s
            36.4s
            36.6s
            36.4s
            34.0s
            36.5s
            36.4s
            36.3s
        1000
            1m 57s
            1m 56s
            1m 57s
            1m 58s
            1m 56s
            1m 57s
            1m 56s
            1m 57s
            1m 57s
            1m 57s
            2m 0s
            2m 3s
            2m 3s
            2m 1s
            2m 0s
            2m 2s
            2m 0s
            1m 53s
            2m 2s
            1m 59s
            1m 59s
            2m 0s
            2m 0s
            2m 0s
            2m 0s
        3000
            5m 53s
            5m 55s
            5m 51s
            5m 52s
            5m 55s
            5m 52s
            5m 47s
            5m 51s
            5m 50s
            5m 51s
            6m 5s
            6m 5s
            6m 3s
            6m 1s
            6m 1s
            6m 3s
            6m 8s
            6m 1s
            5m 59s
            5m 58s
            6m 3s
            6m 5s
            6m 4s
            6m 5s
            6m 2s
        10000
            19m 9s
            19m 27s
            19m 34s
            19m 19s
            19m 45s
            19m 3s
            19m 7s
            19m 18s
            18m 17s
            19m 26s
            20m 18s
            20m 10s
            19m 58s
            19m 49s
            19m 29s
            19m 47s
            19m 56s
            19m 28s
            19m 54s
            19m 43s
            19m 38s
            19m 22s
            19m 41s
            19m 54s
            18m 49s
    likelihood_weighting
        3000
            4.1s
            4.7s
            4.1s
            4.4s
            4.6s
            4.0s
            4.4s
            4.1s
            4.4s
            4.5s
            4.3s
            4.2s
            4.5s
            4.5s
            4.4s
            4.7s
            4.2s
            4.2s
            4.4s
            4.5s
            4.4s
            4.2s
            4.7s
            4.5s
            4.5s
        10000
            14.4s
            14.3s
            14.4s
            13.6s
            13.5s
            14.9s
            14.7s
            14.9s
            14.5s
            14.5s
            14.0s
            14.8s
            14.9s
            15.1s
            13.9s
            14.8s
            13.8s
            14.8s
            15.1s
            14.9s
            14.9s
            14.9s
            14.9s
            14.0s
            15.5s
        30000
            43.0s
            40.3s
            43.2s
            43.0s
            42.9s
            43.7s
            43.1s
            40.6s
            41.4s
            43.1s
            44.1s
            44.5s
            44.0s
            43.9s
            43.9s
            44.1s
            45.1s
            44.3s
            45.8s
            45.2s
            44.6s
            44.1s
            44.1s
            44.1s
            41.6s
        100000
            2m 28s
            2m 23s
            2m 23s
            2m 23s
            2m 24s
            2m 23s
            2m 27s
            2m 24s
            2m 25s
            2m 14s
            2m 28s
            2m 28s
            2m 28s
            2m 32s
            2m 18s
            2m 27s
            2m 28s
            2m 34s
            2m 27s
            2m 18s
            2m 31s
            2m 27s
            2m 28s
            2m 28s
            2m 27s
        300000
            7m 3s
            7m 6s
            7m 8s
            7m 14s
            7m 18s
            7m 20s
            7m 9s
            6m 39s
            7m 5s
            7m 8s
            7m 17s
            7m 33s
            7m 20s
            7m 21s
            7m 21s
            7m 22s
            7m 22s
            7m 22s
            7m 23s
            7m 20s
            7m 28s
            7m 20s
            7m 22s
            7m 16s
            7m 24s
    nested_sampling
        1
            18.0s
            14.4s
            18.0s
            20.3s
            16.9s
            17.3s
            16.6s
            20.3s
            17.4s
            16.9s
            19.7s
            20.2s
            17.9s
            20.8s
            20.5s
            18.5s
            19.4s
            18.4s
            18.5s
            19.1s
            18.1s
            23.4s
            20.4s
            17.3s
            20.9s
        3
            46.0s
            49.5s
            50.2s
            48.6s
            45.8s
            50.5s
            49.4s
            56.1s
            50.0s
            51.8s
            52.6s
            47.2s
            44.4s
            51.8s
            53.3s
            52.3s
            58.2s
            52.9s
            51.9s
            56.8s
            54.6s
            49.3s
            54.4s
            49.4s
            52.0s
        10
            2m 44s
            2m 48s
            2m 39s
            2m 58s
            2m 42s
            2m 33s
            2m 38s
            2m 40s
            3m 0s
            2m 30s
            2m 24s
            3m 11s
            3m 0s
            3m 3s
            2m 37s
            3m 17s
            2m 54s
            2m 42s
            3m 5s
            2m 35s
            3m 16s
            2m 38s
            2m 54s
            2m 26s
            2m 25s
        30
            8m 1s
            8m 11s
            7m 47s
            7m 13s
            7m 29s
            7m 48s
            8m 23s
            8m 41s
            8m 51s
            8m 2s
            8m 2s
            8m 2s
            7m 59s
            8m 27s
            8m 0s
            7m 43s
            8m 23s
            7m 43s
            8m 49s
            8m 6s
            8m 18s
            8m 0s
            7m 54s
            7m 11s
            7m 56s
    harmonic_mean
        100
            12.3s
            12.0s
            12.7s
            12.1s
            12.2s
            12.0s
            12.1s
            12.2s
            12.1s
            12.7s
            12.2s
            12.2s
            12.3s
            12.2s
            12.2s
            12.2s
            12.4s
            12.2s
            12.4s
            12.3s
            12.0s
            12.7s
            12.7s
            12.2s
            12.1s
        300
            32.8s
            35.5s
            35.8s
            34.9s
            34.9s
            35.6s
            35.4s
            35.2s
            35.4s
            35.2s
            36.3s
            36.2s
            36.7s
            36.3s
            36.7s
            36.2s
            37.9s
            36.3s
            36.4s
            36.6s
            36.4s
            34.0s
            36.5s
            36.4s
            36.3s
        1000
            1m 57s
            1m 56s
            1m 57s
            1m 58s
            1m 56s
            1m 57s
            1m 56s
            1m 57s
            1m 57s
            1m 57s
            2m 0s
            2m 3s
            2m 3s
            2m 1s
            2m 0s
            2m 2s
            2m 0s
            1m 53s
            2m 2s
            1m 59s
            1m 59s
            2m 0s
            2m 0s
            2m 0s
            2m 0s
        3000
            5m 53s
            5m 55s
            5m 51s
            5m 52s
            5m 55s
            5m 52s
            5m 47s
            5m 51s
            5m 50s
            5m 51s
            6m 5s
            6m 5s
            6m 3s
            6m 1s
            6m 1s
            6m 3s
            6m 8s
            6m 1s
            5m 59s
            5m 58s
            6m 3s
            6m 5s
            6m 4s
            6m 5s
            6m 2s
        10000
            19m 9s
            19m 27s
            19m 34s
            19m 19s
            19m 45s
            19m 3s
            19m 7s
            19m 18s
            18m 17s
            19m 26s
            20m 18s
            20m 10s
            19m 58s
            19m 49s
            19m 29s
            19m 47s
            19m 56s
            19m 28s
            19m 54s
            19m 43s
            19m 38s
            19m 22s
            19m 41s
            19m 54s
            18m 49s
    likelihood_weighting
        3000
            4.1s
            4.7s
            4.1s
            4.4s
            4.6s
            4.0s
            4.4s
            4.1s
            4.4s
            4.5s
            4.3s
            4.2s
            4.5s
            4.5s
            4.4s
            4.7s
            4.2s
            4.2s
            4.4s
            4.5s
            4.4s
            4.2s
            4.7s
            4.5s
            4.5s
        10000
            14.4s
            14.3s
            14.4s
            13.6s
            13.5s
            14.9s
            14.7s
            14.9s
            14.5s
            14.5s
            14.0s
            14.8s
            14.9s
            15.1s
            13.9s
            14.8s
            13.8s
            14.8s
            15.1s
            14.9s
            14.9s
            14.9s
            14.9s
            14.0s
            15.5s
        30000
            43.0s
            40.3s
            43.2s
            43.0s
            42.9s
            43.7s
            43.1s
            40.6s
            41.4s
            43.1s
            44.1s
            44.5s
            44.0s
            43.9s
            43.9s
            44.1s
            45.1s
            44.3s
            45.8s
            45.2s
            44.6s
            44.1s
            44.1s
            44.1s
            41.6s
        100000
            2m 28s
            2m 23s
            2m 23s
            2m 23s
            2m 24s
            2m 23s
            2m 27s
            2m 24s
            2m 25s
            2m 14s
            2m 28s
            2m 28s
            2m 28s
            2m 32s
            2m 18s
            2m 27s
            2m 28s
            2m 34s
            2m 27s
            2m 18s
            2m 31s
            2m 27s
            2m 28s
            2m 28s
            2m 27s
        300000
            7m 3s
            7m 6s
            7m 8s
            7m 14s
            7m 18s
            7m 20s
            7m 9s
            6m 39s
            7m 5s
            7m 8s
            7m 17s
            7m 33s
            7m 20s
            7m 21s
            7m 21s
            7m 22s
            7m 22s
            7m 22s
            7m 23s
            7m 20s
            7m 28s
            7m 20s
            7m 22s
            7m 16s
            7m 24s
    nested_sampling
        1
            18.0s
            14.4s
            18.0s
            20.3s
            16.9s
            17.3s
            16.6s
            20.3s
            17.4s
            16.9s
            19.7s
            20.2s
            17.9s
            20.8s
            20.5s
            18.5s
            19.4s
            18.4s
            18.5s
            19.1s
            18.1s
            23.4s
            20.4s
            17.3s
            20.9s
        3
            46.0s
            49.5s
            50.2s
            48.6s
            45.8s
            50.5s
            49.4s
            56.1s
            50.0s
            51.8s
            52.6s
            47.2s
            44.4s
            51.8s
            53.3s
            52.3s
            58.2s
            52.9s
            51.9s
            56.8s
            54.6s
            49.3s
            54.4s
            49.4s
            52.0s
        10
            2m 44s
            2m 48s
            2m 39s
            2m 58s
            2m 42s
            2m 33s
            2m 38s
            2m 40s
            3m 0s
            2m 30s
            2m 24s
            3m 11s
            3m 0s
            3m 3s
            2m 37s
            3m 17s
            2m 54s
            2m 42s
            3m 5s
            2m 35s
            3m 16s
            2m 38s
            2m 54s
            2m 26s
            2m 25s
        30
            8m 1s
            8m 11s
            7m 47s
            7m 13s
            7m 29s
            7m 48s
            8m 23s
            8m 41s
            8m 51s
            8m 2s
            8m 2s
            8m 2s
            7m 59s
            8m 27s
            8m 0s
            7m 43s
            8m 23s
            7m 43s
            8m 49s
            8m 6s
            8m 18s
            8m 0s
            7m 54s
            7m 11s
            7m 56s


==> figures/low_rank/estimates.txt <==
data_idx = 0
    sequential
        10
            -2226.56
            -2227.98
            -2226.10
            -2226.62
            -2236.82
            -2232.29
            -2223.35
            -2212.16
            -2254.13
            -2215.69
            -2210.27
            -2217.24
            -2225.66
            -2233.05
            -2215.75
            -2228.59
            -2239.32
            -2201.27
            -2237.24
            -2212.79
            -2242.16
            -2246.10
            -2219.15
            -2218.46
            -2229.91
        30
            -2200.71
            -2198.74
            -2199.61
            -2194.83
            -2191.19
            -2171.42
            -2205.63
            -2196.89
            -2189.56
            -2214.86
            -2218.00
            -2200.75
            -2214.12
            -2196.68
            -2195.94
            -2208.77
            -2195.17
            -2202.17
            -2201.94
            -2208.74
            -2205.54
            -2203.56
            -2191.28
            -2196.85
            -2208.99
        100
            -2176.54
            -2169.37
            -2184.84
            -2173.42
            -2162.88
            -2183.46
            -2171.47
            -2163.89
            -2166.93
            -2172.49
            -2161.19
            -2180.82
            -2187.87
            -2192.64
            -2182.40
            -2182.81
            -2174.79
            -2160.91
            -2170.56
            -2183.09
            -2182.74
            -2178.71
            -2185.07
            -2183.13
            -2179.33
        300
            -2160.80
            -2170.15
            -2165.57
            -2159.60
            -2170.54
            -2167.74
            -2159.24
            -2175.70
            -2167.09
            -2167.78
            -2171.33
            -2162.60
            -2166.20
            -2165.24
            -2172.77
            -2168.65
            -2168.85
            -2167.27
            -2161.22
            -2164.60
            -2161.79
            -2173.28
            -2165.51
            -2165.39
            -2160.09
        1000
            -2154.53
            -2163.55
            -2161.68
            -2165.10
            -2153.20
            -2159.70
            -2154.34
            -2156.62
            -2146.14
            -2157.92
            -2158.53
            -2162.02
            -2157.84
            -2162.27
            -2156.98
            -2157.93
            -2162.26
            -2163.24
            -2162.93
            -2153.63
            -2153.09
            -2159.33
            -2160.73
            -2159.50
            -2159.47
        3000
            -2153.71
            -2152.23
            -2149.73
            -2150.91
            -2149.20
            -2152.24
            -2155.66
            -2152.34
            -2154.46
            -2152.11
            -2160.44
            -2149.39
            -2153.32
            -2158.47
            -2158.69
            -2159.87
            -2155.88
            -2154.44
            -2152.27
            -2157.55
            -2146.67
            -2157.17
            -2162.57
            -2153.00
            -2153.65
    ais
        300
            -2144.41
            -2152.83
            -2149.53
            -2150.31
            -2150.93
            -2149.14
            -2147.79
            -2146.08
            -2151.26
            -2150.07
            -2150.46
            -2151.53
            -2146.68
            -2142.27
            -2150.83
            -2150.06
            -2144.31
            -2143.71
            -2151.37
            -2154.31
            -2148.15
            -2143.96
            -2153.18
            -2155.40
            -2150.51
        1000
            -2143.83
            -2146.59
            -2148.00
            -2144.32
            -2146.33
            -2145.02
            -2142.87
            -2141.57
            -2144.33
            -2142.38
            -2145.48
            -2139.76
            -2141.04
            -2146.26
            -2145.36
            -2142.09
            -2142.95
            -2146.29
            -2145.42
            -2140.64
            -2145.23
            -2142.48
            -2142.51
            -2140.74
            -2143.17
        3000
            -2142.69
            -2142.08
            -2141.90
            -2139.31
            -2141.34
            -2141.42
            -2143.05
            -2140.27
            -2141.55
            -2142.84
            -2141.70
            -2142.87
            -2142.58
            -2141.81
            -2139.63
            -2142.98
            -2141.52
            -2141.84
            -2142.59
            -2141.97
            -2142.60
            -2142.06
            -2141.24
            -2141.12
            -2140.68
        10000
            -2141.33
            -2141.21
            -2140.66
            -2140.60
            -2140.87
            -2143.20
            -2140.56
            -2141.00
            -2142.12
            -2142.67
            -2141.43
            -2141.99
            -2141.77
            -2142.44
            -2141.28
            -2142.09
            -2140.90
            -2142.71
            -2142.01
            -2142.25
            -2142.14
            -2141.00
            -2141.72
            -2140.65
            -2140.77
        30000
            -2141.48
            -2141.26
            -2141.26
            -2141.03
            -2141.30
            -2141.35
            -2140.99
            -2141.09
            -2141.80
            -2141.66
            -2142.02
            -2141.56
            -2141.08
            -2141.44
            -2141.17
            -2141.10
            -2141.75
            -2141.28
            -2141.41
            -2141.34
            -2141.73
            -2141.73
            -2141.27
            -2141.57
            -2141.09
    chib
        300
            -3550.41
            -3508.12
            -3551.93
            -3463.81
            -3481.10
            -3485.16
            -3492.61
            -3526.93
            -3508.22
            -3551.53
            -3481.50
            -3496.46
            -3452.12
            -3491.09
            -3427.52
            -3484.14
            -3498.94
            -3492.04
            -3605.72
            -3497.31
            -3510.65
            -3555.43
            -3502.48
            -3517.91
            -3525.23
        1000
            -3476.52
            -3498.92
            -3518.88
            -3492.03
            -3560.50
            -3463.23
            -3604.78
            -3551.06
            -3462.56
            -3493.00
            -3456.80
            -3479.44
            -3473.44
            -3499.32
            -3521.15
            -3466.03
            -3493.30
            -3490.86
            -3458.58
            -3492.74
            -3519.34
            -3455.74
            -3447.35
            -3456.78
            -3451.34
        3000
            -3479.34
            -3439.79
            -3469.12
            -3503.35
            -3469.31
            -3447.24
            -3465.10
            -3576.26
            -3544.24
            -3448.21
            -3467.96
            -3487.53
            -3495.49
            -3560.30
            -3462.43
            -3492.41
            -3484.49
            -3458.25
            -3523.43
            -3509.60
            -3491.65
            -3479.79
            -3435.33
            -3472.59
            -3462.04
        10000
            -3525.76
            -3467.33
            -3494.03
            -3462.81
            -3675.68
            -3539.52
            -3479.40
            -3499.26
            -3458.91
            -3441.16
            -3595.39
            -3476.72
            -3558.47
            -3469.92
            -3482.45
            -3579.99
            -3535.18
            -3513.25
            -3480.26
            -3570.29
            -3537.34
            -3508.44
            -3480.01
            -3511.17
            -3529.43
        30000
            -3456.16
            -3606.21
            -3477.62
            -3505.23
            -3594.68
            -3480.00
            -3494.73
            -3490.08
            -3499.88
            -3477.65
            -3423.64
            -3472.10
            -3485.45
            -3650.12
            -3450.10
            -3554.19
            -3463.81
            -3540.85
            -3528.36
            -3504.32
            -3516.74
            -3452.16
            -3513.61
            -3445.52
            -3513.17
    reverse_ais
        300
            -2136.02
            -2131.73
            -2139.85
            -2133.11
            -2132.89
            -2134.91
            -2128.35
            -2132.32
            -2134.41
            -2136.75
            -2139.87
            -2138.60
            -2132.80
            -2132.80
            -2133.44
            -2127.86
            -2134.98
            -2128.91
            -2133.70
            -2136.29
            -2140.95
            -2134.93
            -2131.23
            -2133.93
            -2135.36
        1000
            -2140.44
            -2139.62
            -2141.41
            -2142.05
            -2136.87
            -2140.05
            -2141.01
            -2140.33
            -2138.84
            -2136.86
            -2142.94
            -2137.64
            -2137.54
            -2137.54
            -2140.51
            -2137.39
            -2136.87
            -2139.36
            -2137.62
            -2137.57
            -2140.50
            -2138.13
            -2137.72
            -2137.86
            -2139.56
        3000
            -2140.26
            -2140.40
            -2140.13
            -2139.22
            -2142.28
            -2141.52
            -2142.29
            -2139.92
            -2138.96
            -2138.80
            -2140.09
            -2141.98
            -2141.04
            -2140.77
            -2139.80
            -2139.35
            -2138.83
            -2140.16
            -2142.06
            -2140.08
            -2141.06
            -2140.24
            -2140.94
            -2139.66
            -2139.43
        10000
            -2140.35
            -2140.44
            -2140.49
            -2140.89
            -2140.13
            -2140.53
            -2141.12
            -2140.78
            -2140.00
            -2140.40
            -2141.57
            -2140.81
            -2141.94
            -2140.31
            -2141.62
            -2140.36
            -2140.55
            -2140.61
            -2139.57
            -2141.86
            -2140.85
            -2140.23
            -2141.02
            -2141.66
            -2141.14
        30000
            -2141.08
            -2141.54
            -2140.69
            -2140.67
            -2141.07
            -2141.21
            -2141.16
            -2141.12
            -2141.55
            -2140.84
            -2141.30
            -2141.61
            -2141.56
            -2140.63
            -2140.67
            -2141.00
            -2141.15
            -2140.87
            -2141.95
            -2141.03
            -2141.14
            -2140.56
            -2141.37
            -2140.44
            -2141.15
    shme
        10
            -2061.89
            -2056.60
            -2070.12
            -2050.32
            -2056.70
            -2071.36
            -2077.77
            -2070.21
            -2057.95
            -2076.30
            -2065.88
            -2069.50
            -2081.07
            -2076.63
            -2064.10
            -2062.67
            -2068.48
            -2070.22
            -2060.03
            -2066.62
            -2066.51
            -2052.67
            -2076.39
            -2068.59
            -2074.29
        30
            -2088.65
            -2095.70
            -2096.79
            -2091.08
            -2102.70
            -2084.15
            -2099.47
            -2086.10
            -2096.24
            -2074.03
            -2091.46
            -2091.09
            -2100.02
            -2088.88
            -2086.77
            -2083.78
            -2094.77
            -2095.10
            -2084.06
            -2096.62
            -2077.18
            -2087.95
            -2097.49
            -2089.48
            -2098.00
        100
            -2110.09
            -2105.46
            -2111.31
            -2102.55
            -2101.38
            -2108.67
            -2114.11
            -2112.06
            -2111.92
            -2101.56
            -2108.69
            -2100.80
            -2105.54
            -2098.47
            -2112.89
            -2106.98
            -2113.50
            -2110.39
            -2119.18
            -2099.13
            -2098.39
            -2097.92
            -2108.11
            -2113.70
            -2102.35
        300
            -2120.33
            -2113.54
            -2121.41
            -2114.95
            -2119.79
            -2108.93
            -2111.33
            -2111.74
            -2118.24
            -2118.35
            -2116.63
            -2111.05
            -2109.63
            -2116.53
            -2115.28
            -2109.02
            -2106.31
            -2109.91
            -2113.93
            -2106.33
            -2117.05
            -2114.39
            -2112.76
            -2109.52
            -2109.25
        1000
            -2125.46
            -2116.32
            -2116.09
            -2121.69
            -2118.21
            -2120.35
            -2121.08
            -2116.04
            -2122.50
            -2118.98
            -2123.60
            -2121.37
            -2123.11
            -2119.62
            -2121.94
            -2121.63
            -2121.79
            -2120.53
            -2118.41
            -2115.09
            -2115.73
            -2121.18
            -2119.38
            -2120.22
            -2120.61
        3000
            -2127.10
            -2120.68
            -2126.50
            -2130.74
            -2124.66
            -2128.71
            -2121.00
            -2121.58
            -2126.55
            -2127.10
            -2122.99
            -2122.50
            -2120.44
            -2131.16
            -2122.15
            -2125.67
            -2121.98
            -2123.03
            -2125.71
            -2126.63
            -2131.66
            -2126.10
            -2131.91
            -2125.75
            -2126.36
    harmonic_mean
        300
            -2003.07
            -2006.84
            -2001.40
            -2002.16
            -2007.47
            -2005.72
            -2012.81
            -2005.58
            -2006.64
            -2005.38
            -2006.31
            -2002.40
            -2005.68
            -2006.97
            -2005.62
            -2005.13
            -2007.46
            -2004.44
            -2005.63
            -2001.41
            -2009.98
            -2010.06
            -2008.29
            -2005.36
            -2008.71
        1000
            -2007.06
            -2009.47
            -2018.54
            -2006.77
            -2006.60
            -2007.62
            -2010.56
            -2007.10
            -2016.34
            -2016.39
            -2014.34
            -2010.48
            -2008.18
            -2006.37
            -2014.50
            -2008.44
            -2008.71
            -2009.14
            -2012.70
            -2007.23
            -2018.19
            -2005.71
            -2009.67
            -2008.09
            -2014.01
        3000
            -2015.46
            -2014.97
            -2011.98
            -2017.18
            -2012.41
            -2012.01
            -2013.43
            -2008.17
            -2019.63
            -2019.51
            -2014.96
            -2013.82
            -2009.84
            -2014.11
            -2011.20
            -2008.36
            -2013.12
            -2018.13
            -2009.36
            -2015.74
            -2013.91
            -2010.05
            -2015.99
            -2007.01
            -2009.66
        10000
            -2012.04
            -2009.22
            -2018.20
            -2013.19
            -2019.05
            -2008.38
            -2012.43
            -2012.18
            -2011.21
            -2012.15
            -2015.83
            -2016.09
            -2015.22
            -2011.14
            -2012.72
            -2010.01
            -2012.77
            -2013.81
            -2013.38
            -2012.27
            -2023.82
            -2012.64
            -2017.48
            -2012.52
            -2015.33
        30000
            -2015.12
            -2017.27
            -2020.99
            -2014.02
            -2015.53
            -2012.79
            -2015.73
            -2017.72
            -2016.59
            -2018.49
            -2015.77
            -2019.90
            -2018.83
            -2017.08
            -2021.73
            -2015.66
            -2013.66
            -2015.92
            -2018.36
            -2016.80
            -2015.81
            -2011.97
            -2014.93
            -2018.42
            -2013.46
    likelihood_weighting
        300
            -2966.95
            -3007.10
            -2836.37
            -2946.62
            -2962.48
            -2846.16
            -3046.32
            -3085.21
            -2930.75
            -2832.48
            -3091.51
            -2945.02
            -2930.47
            -3112.63
            -2986.47
            -3047.27
            -2880.23
            -2898.24
            -2941.77
            -3042.96
            -2918.44
            -2882.95
            -2982.27
            -2809.07
            -2901.95
        1000
            -2949.75
            -2819.14
            -3007.09
            -2913.64
            -2924.77
            -2987.33
            -2868.82
            -2941.18
            -2871.01
            -2922.52
            -2904.61
            -2838.69
            -2961.23
            -2923.48
            -2981.31
            -2920.29
            -2904.19
            -2838.55
            -2881.12
            -2772.02
            -2937.28
            -2904.08
            -2960.57
            -2956.10
            -2913.94
        3000
            -2858.38
            -2920.14
            -2904.58
            -2904.15
            -2845.69
            -2866.28
            -2992.99
            -2866.32
            -2851.78
            -2840.06
            -2751.24
            -2869.33
            -2901.73
            -2790.42
            -2875.80
            -2821.92
            -2841.64
            -2917.18
            -2776.93
            -2827.54
            -2967.26
            -2873.80
            -2881.60
            -2857.67
            -2832.71
        10000
            -2799.54
            -2862.62
            -2778.85
            -2806.33
            -2846.16
            -2759.41
            -2814.11
            -2783.61
            -2891.62
            -2725.95
            -2823.01
            -2801.59
            -2788.95
            -2724.24
            -2706.50
            -2856.78
            -2885.51
            -2869.30
            -2796.43
            -2786.47
            -2789.53
            -2864.32
            -2748.38
            -2825.20
            -2792.67
        30000
            -2791.85
            -2770.71
            -2805.05
            -2776.94
            -2842.57
            -2766.37
            -2743.26
            -2817.07
            -2701.35
            -2756.25
            -2676.08
            -2677.44
            -2781.55
            -2812.10
            -2780.10
            -2780.75
            -2848.73
            -2796.75
            -2787.68
            -2710.04
            -2782.34
            -2755.68
            -2706.53
            -2775.13
            -2789.57
    nested_sampling
        1
            -2217.93
            -2213.00
            -2229.68
            -2256.95
            -2224.50
            -2233.23
            -2207.07
            -2208.08
            -2215.14
            -2224.79
            -2217.03
            -2223.37
            -2187.39
            -2227.34
            -2211.73
            -2211.57
            -2236.43
            -2252.80
            -2227.42
            -2239.60
            -2225.97
            -2210.78
            -2222.25
            -2245.47
            -2240.31
        3
            -2185.11
            -2162.18
            -2147.10
            -2158.62
            -2164.58
            -2143.27
            -2176.43
            -2138.63
            -2158.62
            -2143.61
            -2161.83
            -2142.45
            -2165.49
            -2177.37
            -2168.97
            -2149.17
            -2145.82
            -2151.35
            -2153.89
            -2134.81
            -2138.93
            -2143.68
            -2154.71
            -2129.31
            -2162.22
        5
            -2152.77
            -2149.64
            -2159.25
            -2141.54
            -2165.47
            -2120.82
            -2170.82
            -2163.66
            -2132.52
            -2148.12
            -2138.94
            -2128.49
            -2154.62
            -2136.27
            -2124.50
            -2150.48
            -2138.48
            -2153.69
            -2121.86
            -2131.25
            -2139.46
            -2170.12
            -2146.66
            -2155.96
            -2162.80
    harmonic_mean
        300
            -2003.07
            -2006.84
            -2001.40
            -2002.16
            -2007.47
            -2005.72
            -2012.81
            -2005.58
            -2006.64
            -2005.38
            -2006.31
            -2002.40
            -2005.68
            -2006.97
            -2005.62
            -2005.13
            -2007.46
            -2004.44
            -2005.63
            -2001.41
            -2009.98
            -2010.06
            -2008.29
            -2005.36
            -2008.71
        1000
            -2007.06
            -2009.47
            -2018.54
            -2006.77
            -2006.60
            -2007.62
            -2010.56
            -2007.10
            -2016.34
            -2016.39
            -2014.34
            -2010.48
            -2008.18
            -2006.37
            -2014.50
            -2008.44
            -2008.71
            -2009.14
            -2012.70
            -2007.23
            -2018.19
            -2005.71
            -2009.67
            -2008.09
            -2014.01
        3000
            -2015.46
            -2014.97
            -2011.98
            -2017.18
            -2012.41
            -2012.01
            -2013.43
            -2008.17
            -2019.63
            -2019.51
            -2014.96
            -2013.82
            -2009.84
            -2014.11
            -2011.20
            -2008.36
            -2013.12
            -2018.13
            -2009.36
            -2015.74
            -2013.91
            -2010.05
            -2015.99
            -2007.01
            -2009.66
        10000
            -2012.04
            -2009.22
            -2018.20
            -2013.19
            -2019.05
            -2008.38
            -2012.43
            -2012.18
            -2011.21
            -2012.15
            -2015.83
            -2016.09
            -2015.22
            -2011.14
            -2012.72
            -2010.01
            -2012.77
            -2013.81
            -2013.38
            -2012.27
            -2023.82
            -2012.64
            -2017.48
            -2012.52
            -2015.33
        30000
            -2015.12
            -2017.27
            -2020.99
            -2014.02
            -2015.53
            -2012.79
            -2015.73
            -2017.72
            -2016.59
            -2018.49
            -2015.77
            -2019.90
            -2018.83
            -2017.08
            -2021.73
            -2015.66
            -2013.66
            -2015.92
            -2018.36
            -2016.80
            -2015.81
            -2011.97
            -2014.93
            -2018.42
            -2013.46
    likelihood_weighting
        300
            -2966.95
            -3007.10
            -2836.37
            -2946.62
            -2962.48
            -2846.16
            -3046.32
            -3085.21
            -2930.75
            -2832.48
            -3091.51
            -2945.02
            -2930.47
            -3112.63
            -2986.47
            -3047.27
            -2880.23
            -2898.24
            -2941.77
            -3042.96
            -2918.44
            -2882.95
            -2982.27
            -2809.07
            -2901.95
        1000
            -2949.75
            -2819.14
            -3007.09
            -2913.64
            -2924.77
            -2987.33
            -2868.82
            -2941.18
            -2871.01
            -2922.52
            -2904.61
            -2838.69
            -2961.23
            -2923.48
            -2981.31
            -2920.29
            -2904.19
            -2838.55
            -2881.12
            -2772.02
            -2937.28
            -2904.08
            -2960.57
            -2956.10
            -2913.94
        3000
            -2858.38
            -2920.14
            -2904.58
            -2904.15
            -2845.69
            -2866.28
            -2992.99
            -2866.32
            -2851.78
            -2840.06
            -2751.24
            -2869.33
            -2901.73
            -2790.42
            -2875.80
            -2821.92
            -2841.64
            -2917.18
            -2776.93
            -2827.54
            -2967.26
            -2873.80
            -2881.60
            -2857.67
            -2832.71
        10000
            -2799.54
            -2862.62
            -2778.85
            -2806.33
            -2846.16
            -2759.41
            -2814.11
            -2783.61
            -2891.62
            -2725.95
            -2823.01
            -2801.59
            -2788.95
            -2724.24
            -2706.50
            -2856.78
            -2885.51
            -2869.30
            -2796.43
            -2786.47
            -2789.53
            -2864.32
            -2748.38
            -2825.20
            -2792.67
        30000
            -2791.85
            -2770.71
            -2805.05
            -2776.94
            -2842.57
            -2766.37
            -2743.26
            -2817.07
            -2701.35
            -2756.25
            -2676.08
            -2677.44
            -2781.55
            -2812.10
            -2780.10
            -2780.75
            -2848.73
            -2796.75
            -2787.68
            -2710.04
            -2782.34
            -2755.68
            -2706.53
            -2775.13
            -2789.57
    nested_sampling
        1
            -2217.93
            -2213.00
            -2229.68
            -2256.95
            -2224.50
            -2233.23
            -2207.07
            -2208.08
            -2215.14
            -2224.79
            -2217.03
            -2223.37
            -2187.39
            -2227.34
            -2211.73
            -2211.57
            -2236.43
            -2252.80
            -2227.42
            -2239.60
            -2225.97
            -2210.78
            -2222.25
            -2245.47
            -2240.31
        3
            -2185.11
            -2162.18
            -2147.10
            -2158.62
            -2164.58
            -2143.27
            -2176.43
            -2138.63
            -2158.62
            -2143.61
            -2161.83
            -2142.45
            -2165.49
            -2177.37
            -2168.97
            -2149.17
            -2145.82
            -2151.35
            -2153.89
            -2134.81
            -2138.93
            -2143.68
            -2154.71
            -2129.31
            -2162.22
        5
            -2152.77
            -2149.64
            -2159.25
            -2141.54
            -2165.47
            -2120.82
            -2170.82
            -2163.66
            -2132.52
            -2148.12
            -2138.94
            -2128.49
            -2154.62
            -2136.27
            -2124.50
            -2150.48
            -2138.48
            -2153.69
            -2121.86
            -2131.25
            -2139.46
            -2170.12
            -2146.66
            -2155.96
            -2162.80


==> figures/low_rank/time.txt <==
data_idx = 0
    sequential
        10
            4.7s
            4.8s
            4.9s
            4.9s
            4.7s
            2.9s
            4.1s
            2.8s
            3.1s
            5.0s
            3.1s
            2.8s
            3.1s
            3.0s
            2.9s
            3.1s
            5.4s
            4.5s
            5.5s
            5.3s
            5.4s
            5.1s
            4.4s
            5.7s
            2.9s
        30
            14.0s
            13.1s
            19.8s
            15.6s
            19.4s
            16.6s
            19.4s
            9.9s
            10.4s
            8.4s
            8.8s
            8.1s
            8.4s
            8.7s
            8.4s
            8.8s
            8.5s
            8.3s
            9.7s
            8.3s
            8.7s
            8.4s
            8.5s
            9.5s
            11.1s
        100
            28.8s
            30.7s
            30.7s
            29.0s
            31.1s
            30.8s
            25.9s
            27.1s
            26.4s
            25.9s
            25.6s
            25.9s
            25.9s
            25.6s
            28.1s
            28.1s
            27.6s
            27.4s
            29.8s
            27.6s
            27.8s
            28.0s
            28.1s
            27.8s
            28.1s
        300
            1m 22s
            1m 23s
            1m 23s
            1m 23s
            1m 23s
            1m 23s
            1m 26s
            1m 26s
            1m 23s
            1m 25s
            1m 27s
            1m 27s
            1m 24s
            1m 22s
            1m 24s
            1m 24s
            1m 22s
            1m 24s
            1m 23s
            1m 23s
            1m 22s
            1m 23s
            1m 23s
            1m 23s
            1m 23s
        1000
            4m 38s
            4m 37s
            4m 41s
            4m 37s
            5m 9s
            5m 33s
            4m 36s
            4m 37s
            4m 37s
            4m 38s
            5m 14s
            4m 39s
            4m 37s
            4m 34s
            5m 1s
            4m 41s
            5m 10s
            5m 13s
            4m 55s
            5m 7s
            4m 40s
            4m 37s
            4m 42s
            4m 19s
            4m 42s
        3000
            14m 4s
            13m 58s
            12m 52s
            12m 46s
            12m 51s
            13m 54s
            12m 45s
            12m 53s
            14m 4s
            14m 12s
            13m 57s
            13m 55s
            12m 52s
            12m 49s
            14m 7s
            13m 54s
            14m 3s
            14m 2s
            13m 58s
            14m 5s
            14m 10s
            13m 53s
            13m 44s
            13m 49s
            13m 55s
    ais
        300
            1.5s
            1.5s
            1.5s
            1.5s
            1.6s
            1.6s
            1.5s
            1.6s
            1.6s
            1.6s
            1.6s
            1.6s
            1.6s
            1.5s
            1.5s
            1.6s
            1.5s
            1.6s
            1.7s
            1.9s
            1.6s
            1.7s
            1.6s
            1.6s
            1.8s
        1000
            5.5s
            5.2s
            5.3s
            5.3s
            5.0s
            5.3s
            5.2s
            5.2s
            5.1s
            5.1s
            5.1s
            5.1s
            5.1s
            5.7s
            5.2s
            5.5s
            5.2s
            5.0s
            5.2s
            5.2s
            5.2s
            5.4s
            5.0s
            5.3s
            5.2s
        3000
            15.2s
            15.5s
            15.9s
            15.7s
            15.3s
            15.0s
            15.0s
            15.2s
            15.2s
            15.2s
            15.2s
            15.6s
            15.3s
            15.6s
            15.8s
            15.5s
            15.2s
            15.2s
            15.0s
            15.2s
            15.1s
            15.1s
            15.5s
            15.5s
            15.5s
        10000
            50.9s
            50.7s
            50.5s
            50.6s
            50.7s
            50.6s
            50.2s
            52.4s
            51.6s
            51.4s
            50.6s
            50.6s
            50.6s
            50.6s
            50.3s
            50.2s
            50.4s
            50.3s
            50.3s
            50.7s
            50.2s
            50.5s
            51.8s
            50.8s
            50.7s
        30000
            2m 31s
            2m 35s
            2m 34s
            2m 31s
            2m 33s
            2m 33s
            2m 31s
            2m 32s
            2m 33s
            2m 31s
            2m 32s
            2m 33s
            2m 30s
            2m 33s
            2m 34s
            2m 31s
            2m 31s
            2m 32s
            2m 32s
            2m 33s
            2m 31s
            2m 31s
            2m 33s
            2m 32s
            2m 32s
    chib
        300
            3.6s
            3.7s
            3.7s
            3.7s
            3.7s
            3.8s
            3.7s
            3.7s
            3.7s
            3.6s
            3.7s
            3.8s
            3.7s
            3.7s
            3.7s
            3.7s
            3.7s
            3.6s
            3.6s
            3.6s
            3.7s
            3.7s
            3.7s
            3.6s
            3.9s
        1000
            12.1s
            12.0s
            12.0s
            12.0s
            12.3s
            12.1s
            12.0s
            11.9s
            12.0s
            12.0s
            12.0s
            11.9s
            12.1s
            11.9s
            11.9s
            12.0s
            12.1s
            12.1s
            12.3s
            12.2s
            12.4s
            12.3s
            12.0s
            12.0s
            12.1s
        3000
            36.0s
            35.9s
            36.1s
            35.9s
            36.1s
            35.8s
            35.7s
            35.5s
            36.1s
            35.8s
            37.1s
            36.0s
            35.4s
            35.6s
            36.6s
            36.1s
            36.4s
            36.0s
            35.9s
            35.8s
            35.8s
            35.6s
            35.8s
            36.0s
            35.9s
        10000
            1m 58s
            1m 59s
            1m 59s
            1m 59s
            2m 0s
            1m 59s
            1m 59s
            1m 58s
            1m 59s
            1m 58s
            2m 2s
            2m 1s
            2m 0s
            1m 59s
            2m 0s
            1m 59s
            1m 58s
            1m 59s
            1m 59s
            1m 59s
            1m 59s
            1m 58s
            1m 59s
            1m 59s
            1m 59s
        30000
            5m 55s
            6m 1s
            6m 6s
            6m 6s
            6m 1s
            6m 1s
            6m 1s
            6m 4s
            5m 57s
            5m 59s
            6m 3s
            5m 58s
            6m 5s
            5m 57s
            6m 4s
            5m 58s
            6m 1s
            5m 58s
            5m 32s
            5m 59s
            5m 59s
            6m 1s
            5m 59s
            5m 55s
            6m 3s
    reverse_ais
        300
            1.6s
            1.6s
            1.5s
            1.5s
            1.6s
            1.5s
            1.5s
            1.5s
            1.5s
            1.5s
            1.5s
            1.6s
            1.5s
            1.6s
            1.5s
            1.5s
            1.6s
            1.5s
            1.6s
            1.6s
            1.6s
            1.6s
            1.5s
            1.6s
            1.6s
        1000
            5.1s
            5.1s
            5.2s
            5.1s
            5.2s
            5.1s
            5.2s
            5.2s
            5.1s
            5.2s
            5.1s
            5.1s
            5.1s
            5.2s
            5.0s
            5.2s
            5.1s
            5.1s
            5.2s
            5.2s
            5.2s
            5.5s
            5.2s
            4.9s
            5.3s
        3000
            15.2s
            15.2s
            15.2s
            15.3s
            15.1s
            15.2s
            15.4s
            15.2s
            15.4s
            15.3s
            15.2s
            15.3s
            15.6s
            15.4s
            15.5s
            15.2s
            15.1s
            15.3s
            15.3s
            15.2s
            15.2s
            15.4s
            15.2s
            17.3s
            15.4s
        10000
            51.2s
            1m 2s
            51.8s
            50.9s
            50.9s
            50.4s
            50.5s
            58.3s
            1m 2s
            50.7s
            1m 4s
            50.4s
            54.1s
            50.8s
            51.2s
            50.3s
            50.4s
            50.7s
            50.6s
            50.8s
            51.5s
            50.2s
            54.5s
            50.2s
            50.7s
        30000
            2m 34s
            2m 33s
            2m 32s
            2m 31s
            2m 32s
            2m 34s
            2m 35s
            2m 34s
            2m 32s
            2m 47s
            2m 46s
            2m 32s
            2m 31s
            2m 32s
            2m 31s
            2m 31s
            2m 31s
            2m 31s
            2m 30s
            2m 32s
            2m 30s
            2m 31s
            2m 30s
            2m 30s
            2m 32s
    shme
        10
            3.0s
            2.8s
            2.9s
            2.8s
            2.9s
            3.0s
            2.9s
            2.9s
            2.8s
            2.9s
            2.9s
            2.8s
            2.9s
            3.0s
            2.9s
            3.1s
            2.9s
            2.9s
            3.0s
            2.8s
            2.9s
            3.6s
            2.9s
            2.9s
            3.0s
        30
            9.6s
            10.8s
            8.5s
            10.1s
            8.5s
            8.6s
            8.4s
            8.4s
            8.4s
            10.7s
            10.8s
            8.6s
            8.5s
            8.6s
            8.5s
            8.5s
            8.6s
            8.5s
            8.5s
            8.6s
            10.4s
            8.5s
            8.4s
            8.7s
            10.5s
        100
            28.6s
            28.2s
            28.2s
            28.2s
            28.2s
            28.1s
            28.7s
            28.2s
            28.4s
            28.0s
            28.5s
            28.3s
            30.8s
            30.0s
            32.0s
            28.0s
            30.5s
            32.0s
            27.9s
            28.3s
            30.5s
            28.6s
            28.3s
            28.4s
            28.1s
        300
            1m 27s
            1m 25s
            1m 23s
            1m 24s
            1m 24s
            1m 24s
            1m 24s
            1m 25s
            1m 26s
            1m 27s
            1m 24s
            1m 23s
            1m 27s
            1m 26s
            1m 26s
            1m 28s
            1m 24s
            1m 24s
            1m 24s
            1m 25s
            1m 25s
            1m 25s
            1m 24s
            1m 24s
            1m 25s
        1000
            4m 38s
            4m 42s
            4m 42s
            4m 49s
            4m 40s
            4m 37s
            4m 48s
            4m 40s
            4m 42s
            4m 42s
            4m 41s
            4m 41s
            4m 40s
            4m 41s
            4m 41s
            5m 36s
            5m 43s
            4m 41s
            4m 42s
            4m 40s
            4m 42s
            4m 43s
            4m 39s
            4m 43s
            4m 42s
        3000
            13m 53s
            13m 56s
            14m 6s
            14m 8s
            14m 7s
            13m 59s
            15m 21s
            15m 16s
            15m 22s
            15m 25s
            14m 7s
            15m 7s
            14m 51s
            14m 3s
            14m 12s
            14m 9s
            14m 17s
            14m 6s
            14m 5s
            14m 2s
            14m 3s
            13m 55s
            14m 4s
            14m 8s
            13m 59s
    harmonic_mean
        300
            5.4s
            5.4s
            5.7s
            5.4s
            5.4s
            5.5s
            5.3s
            5.3s
            5.7s
            5.6s
            5.5s
            5.5s
            5.7s
            5.5s
            5.6s
            7.1s
            5.6s
            5.7s
            5.5s
            5.5s
            5.4s
            5.5s
            5.5s
            5.4s
            5.5s
        1000
            18.1s
            17.9s
            18.0s
            18.5s
            18.8s
            17.9s
            18.2s
            18.1s
            18.0s
            17.7s
            18.3s
            18.2s
            18.8s
            18.1s
            18.6s
            18.1s
            18.1s
            17.9s
            18.0s
            17.9s
            18.3s
            18.1s
            18.1s
            18.1s
            18.7s
        3000
            53.9s
            53.8s
            53.4s
            54.0s
            54.1s
            53.9s
            54.0s
            53.8s
            54.0s
            53.5s
            53.9s
            54.5s
            53.9s
            54.5s
            53.9s
            53.7s
            54.4s
            53.5s
            54.4s
            54.3s
            53.9s
            55.6s
            54.5s
            54.9s
            54.4s
        10000
            3m 0s
            3m 3s
            3m 0s
            3m 0s
            2m 59s
            2m 57s
            2m 59s
            3m 0s
            3m 0s
            2m 56s
            3m 9s
            3m 2s
            3m 6s
            3m 1s
            3m 1s
            3m 0s
            2m 59s
            2m 59s
            3m 1s
            3m 0s
            2m 58s
            3m 1s
            3m 2s
            3m 7s
            3m 2s
        30000
            9m 3s
            9m 0s
            8m 56s
            9m 4s
            9m 16s
            8m 53s
            9m 13s
            8m 53s
            8m 59s
            8m 53s
            8m 58s
            9m 5s
            9m 18s
            9m 10s
            9m 20s
            9m 14s
            8m 56s
            8m 18s
            9m 0s
            8m 58s
            9m 4s
            9m 0s
            9m 5s
            9m 3s
            9m 7s
    likelihood_weighting
        300
            4.2s
            4.1s
            4.1s
            4.0s
            4.1s
            4.0s
            4.0s
            4.1s
            4.1s
            4.0s
            4.2s
            4.0s
            4.1s
            4.3s
            4.3s
            4.1s
            4.1s
            4.1s
            4.1s
            4.1s
            4.1s
            4.1s
            4.1s
            4.1s
            4.2s
        1000
            14.1s
            13.5s
            13.3s
            13.9s
            14.0s
            13.3s
            13.6s
            14.2s
            13.6s
            13.3s
            13.7s
            13.9s
            13.7s
            13.6s
            13.7s
            13.7s
            13.7s
            13.9s
            13.8s
            13.6s
            14.1s
            13.5s
            13.6s
            13.7s
            13.6s
        3000
            40.5s
            40.7s
            40.5s
            40.3s
            39.8s
            41.0s
            40.5s
            39.9s
            39.9s
            39.9s
            42.0s
            40.9s
            40.5s
            40.7s
            40.2s
            42.2s
            42.0s
            40.6s
            40.5s
            40.5s
            40.4s
            40.9s
            41.0s
            41.2s
            40.7s
        10000
            2m 14s
            2m 12s
            2m 12s
            2m 15s
            2m 15s
            2m 13s
            2m 16s
            2m 15s
            2m 14s
            2m 16s
            2m 13s
            2m 21s
            2m 16s
            2m 16s
            2m 13s
            2m 14s
            2m 14s
            2m 14s
            2m 14s
            2m 13s
            2m 15s
            2m 15s
            2m 14s
            2m 19s
            2m 13s
        30000
            6m 44s
            6m 38s
            6m 47s
            6m 39s
            6m 38s
            6m 44s
            6m 46s
            6m 49s
            6m 44s
            6m 53s
            6m 48s
            6m 43s
            6m 40s
            6m 47s
            6m 47s
            6m 46s
            6m 45s
            6m 14s
            6m 46s
            6m 40s
            6m 43s
            6m 48s
            6m 56s
            6m 15s
            6m 14s
    nested_sampling
        1
            4m 5s
            4m 32s
            3m 50s
            4m 40s
            4m 27s
            4m 22s
            4m 5s
            3m 31s
            4m 4s
            3m 58s
            3m 0s
            4m 13s
            4m 22s
            4m 34s
            4m 3s
            4m 19s
            4m 26s
            4m 57s
            4m 21s
            4m 42s
            3m 14s
            4m 46s
            4m 7s
            4m 39s
            4m 52s
        3
            12m 3s
            11m 40s
            12m 22s
            11m 39s
            11m 32s
            11m 6s
            12m 41s
            12m 3s
            12m 7s
            12m 52s
            12m 48s
            13m 17s
            12m 10s
            13m 23s
            13m 28s
            12m 25s
            13m 0s
            11m 23s
            12m 31s
            11m 51s
            11m 4s
            11m 50s
            12m 5s
            11m 16s
            11m 49s
        5
            16m 8s
            19m 18s
            20m 46s
            18m 41s
            20m 26s
            18m 46s
            19m 43s
            16m 47s
            17m 37s
            19m 19s
            21m 31s
            18m 13s
            20m 41s
            19m 22s
            20m 40s
            20m 8s
            19m 0s
            20m 9s
            17m 42s
            19m 49s
            18m 14s
            23m 16s
            19m 47s
            21m 45s
            18m 38s
    harmonic_mean
        300
            5.4s
            5.4s
            5.7s
            5.4s
            5.4s
            5.5s
            5.3s
            5.3s
            5.7s
            5.6s
            5.5s
            5.5s
            5.7s
            5.5s
            5.6s
            7.1s
            5.6s
            5.7s
            5.5s
            5.5s
            5.4s
            5.5s
            5.5s
            5.4s
            5.5s
        1000
            18.1s
            17.9s
            18.0s
            18.5s
            18.8s
            17.9s
            18.2s
            18.1s
            18.0s
            17.7s
            18.3s
            18.2s
            18.8s
            18.1s
            18.6s
            18.1s
            18.1s
            17.9s
            18.0s
            17.9s
            18.3s
            18.1s
            18.1s
            18.1s
            18.7s
        3000
            53.9s
            53.8s
            53.4s
            54.0s
            54.1s
            53.9s
            54.0s
            53.8s
            54.0s
            53.5s
            53.9s
            54.5s
            53.9s
            54.5s
            53.9s
            53.7s
            54.4s
            53.5s
            54.4s
            54.3s
            53.9s
            55.6s
            54.5s
            54.9s
            54.4s
        10000
            3m 0s
            3m 3s
            3m 0s
            3m 0s
            2m 59s
            2m 57s
            2m 59s
            3m 0s
            3m 0s
            2m 56s
            3m 9s
            3m 2s
            3m 6s
            3m 1s
            3m 1s
            3m 0s
            2m 59s
            2m 59s
            3m 1s
            3m 0s
            2m 58s
            3m 1s
            3m 2s
            3m 7s
            3m 2s
        30000
            9m 3s
            9m 0s
            8m 56s
            9m 4s
            9m 16s
            8m 53s
            9m 13s
            8m 53s
            8m 59s
            8m 53s
            8m 58s
            9m 5s
            9m 18s
            9m 10s
            9m 20s
            9m 14s
            8m 56s
            8m 18s
            9m 0s
            8m 58s
            9m 4s
            9m 0s
            9m 5s
            9m 3s
            9m 7s
    likelihood_weighting
        300
            4.2s
            4.1s
            4.1s
            4.0s
            4.1s
            4.0s
            4.0s
            4.1s
            4.1s
            4.0s
            4.2s
            4.0s
            4.1s
            4.3s
            4.3s
            4.1s
            4.1s
            4.1s
            4.1s
            4.1s
            4.1s
            4.1s
            4.1s
            4.1s
            4.2s
        1000
            14.1s
            13.5s
            13.3s
            13.9s
            14.0s
            13.3s
            13.6s
            14.2s
            13.6s
            13.3s
            13.7s
            13.9s
            13.7s
            13.6s
            13.7s
            13.7s
            13.7s
            13.9s
            13.8s
            13.6s
            14.1s
            13.5s
            13.6s
            13.7s
            13.6s
        3000
            40.5s
            40.7s
            40.5s
            40.3s
            39.8s
            41.0s
            40.5s
            39.9s
            39.9s
            39.9s
            42.0s
            40.9s
            40.5s
            40.7s
            40.2s
            42.2s
            42.0s
            40.6s
            40.5s
            40.5s
            40.4s
            40.9s
            41.0s
            41.2s
            40.7s
        10000
            2m 14s
            2m 12s
            2m 12s
            2m 15s
            2m 15s
            2m 13s
            2m 16s
            2m 15s
            2m 14s
            2m 16s
            2m 13s
            2m 21s
            2m 16s
            2m 16s
            2m 13s
            2m 14s
            2m 14s
            2m 14s
            2m 14s
            2m 13s
            2m 15s
            2m 15s
            2m 14s
            2m 19s
            2m 13s
        30000
            6m 44s
            6m 38s
            6m 47s
            6m 39s
            6m 38s
            6m 44s
            6m 46s
            6m 49s
            6m 44s
            6m 53s
            6m 48s
            6m 43s
            6m 40s
            6m 47s
            6m 47s
            6m 46s
            6m 45s
            6m 14s
            6m 46s
            6m 40s
            6m 43s
            6m 48s
            6m 56s
            6m 15s
            6m 14s
    nested_sampling
        1
            4m 5s
            4m 32s
            3m 50s
            4m 40s
            4m 27s
            4m 22s
            4m 5s
            3m 31s
            4m 4s
            3m 58s
            3m 0s
            4m 13s
            4m 22s
            4m 34s
            4m 3s
            4m 19s
            4m 26s
            4m 57s
            4m 21s
            4m 42s
            3m 14s
            4m 46s
            4m 7s
            4m 39s
            4m 52s
        3
            12m 3s
            11m 40s
            12m 22s
            11m 39s
            11m 32s
            11m 6s
            12m 41s
            12m 3s
            12m 7s
            12m 52s
            12m 48s
            13m 17s
            12m 10s
            13m 23s
            13m 28s
            12m 25s
            13m 0s
            11m 23s
            12m 31s
            11m 51s
            11m 4s
            11m 50s
            12m 5s
            11m 16s
            11m 49s
        5
            16m 8s
            19m 18s
            20m 46s
            18m 41s
            20m 26s
            18m 46s
            19m 43s
            16m 47s
            17m 37s
            19m 19s
            21m 31s
            18m 13s
            20m 41s
            19m 22s
            20m 40s
            20m 8s
            19m 0s
            20m 9s
            17m 42s
            19m 49s
            18m 14s
            23m 16s
            19m 47s
            21m 45s
            18m 38s

